Effect of Analysis Window and Feature Selection on Classification of Hand Movements Using EMG Signal

Electromyography (EMG) signals have been successfully employed for driving prosthetic limbs of a single or double degree of freedom. This principle works by using the amplitude of the EMG signals to decide between one or two simpler movements. This method underperforms as compare to the contemporary advances done at the mechanical, electronics, and robotics end, and it lacks intuition. Recently, research on myoelectric control based on pattern recognition (PR) shows promising results with the aid of machine learning classifiers. Using the approach termed as, EMG-PR, EMG signals are divided into analysis windows, and features are extracted for each window. These features are then fed to the machine learning classifiers as input. By offering multiple class movements and intuitive control, this method has the potential to power an amputated subject to perform everyday life movements. In this paper, we investigate the effect of the analysis window and feature selection on classification accuracy of different hand and wrist movements using time-domain features. We show that effective data preprocessing and optimum feature selection helps to improve the classification accuracy of hand movements. We use publicly available hand and wrist gesture dataset of $40$ intact subjects for experimentation. Results computed using different classification algorithms show that the proposed preprocessing and features selection outperforms the baseline and achieve up to $98\%$ classification accuracy.

==> 10_avg.csv <==
x,knn,nb,dt,svm
1,96.87,71.7,48.69,91.49
2,89.32,46.5,30.22,94.8
3,97.87,73.62,46.87,95.45
4,90.34,30.16,33.37,67.23
5,91.25,29.03,33.07,74.99
6,91.08,34.99,36.05,82.88
7,82.733,43.01,39.48,88.64
8,81.977,42.98,37.03,88.08
9,89.508,43.27,41.08,93.02


==> 2017_aggregation_window.csv <==
,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40
knn,97.92,98.27,98.19,98.26,98.84,98.48,97.98,98.42,98.31,98.65,98,98.17,98.15,98.09,98.65,97.76,98.34,97.83,98.38,98.09,98.22,97.93,98.44,98.24,97.97,98.37,97.9,97.34,97.99,98.41,98.4,98.16,99.08,97.8,97.52,97.75,98.18,98.15,97.96,98.21
NB,72.37,66.08,59,65.69,70.51,64.63,76.54,74.31,74.33,65.67,66.37,66.82,67.87,59.96,74.37,61.26,64.87,63.87,63.61,67.93,56.03,65.91,64.43,56.74,57.88,66.83,68.4,66.05,60.51,67.64,60.67,53.6,71.02,65.52,70.86,67.43,68.4,64.03,77.28,67.31
DT,32.39,37.63,31.32,28.71,30.97,31.92,31.69,42.2,38.96,36.78,32.72,39.69,30.75,33.85,42.07,34.82,38.7,33.75,28.19,31.03,35.62,33.79,23.8,36.73,44.22,37.33,38.51,38.24,30.96,43.52,31.92,35.43,38.27,30.26,36.87,30.72,46.53,38.59,35.82,34.18
SVM,99.13,98.56,98.6,98.94,98.87,99.15,99.25,99.41,99.12,99.03,98.78,98.95,99.15,98.3,99.03,98.37,98.43,98.91,98.97,99.2,98.69,98.54,98.26,98.09,98.1,99.23,98.86,98.82,98.34,98.81,99.14,98.89,98.99,98.88,98.88,98.36,98.44,97.8,94.32,96.78


==> 20_avg.csv <==
x,knn,nb,dt,svm
1,97.11,62.597,48.471,89.763
2,89.252,43.877,31.071,94.984
3,97.757,64.229,48.651,94.305
4,88.271,28.136,31.965,62.492
5,89.242,25.323,30.253,71.414
6,89.238,31.358,32.281,79.269
7,78.853,37.758,35.477,84.946
8,79.341,36.803,35.82,85.011
9,86.677,37.723,38.822,90.361


==> 30_avg.csv <==
x,knn,nb,dt,svm
1,96.427,63.004,45.985,88.954
2,89.318,41.454,32.249,94.004
3,97.288,65.887,48.122,93.791
4,89.964,29.044,31.667,64.712
5,89.299,26.463,30.509,71.628
6,89.159,32.81,34.22,78.871
7,83.05,37.792,35.833,84.38
8,83.557,37.562,37.395,84.577
9,91.108,37.857,37.169,90.029


==> 40_avg.csv <==
x,knn,nb,dt,svm
1,96.709,65.848,49.951,91.031
2,85.257,42.861,31.458,94.594
3,97.508,67.957,50.694,95.087
4,91.154,29.04,33.567,65.656
5,91.087,26.618,31.689,73.858
6,91.082,32.956,35.075,81.964
7,84.669,37.626,38.844,87.756
8,85.185,38.386,38.47,87.883
9,91.756,37.627,38.402,92.422


==> final_15_Movement_4_Repetition_2.csv <==
1.0953,0.68455,0.68455,-0.082257,-1.3744,0.84801
1.2616,0.7567,0.7567,-0.39483,-1.2587,0.93373
1.3298,0.60684,0.60684,-0.33792,-1.2658,0.97641
1.3407,0.84358,0.84358,-0.77076,-1.0388,0.99483
1.3973,0.77296,0.77296,-0.70235,-1.0779,0.9876
1.4402,0.60897,0.60897,-0.46582,-1.1995,0.97325
1.5,0.60492,0.60492,-0.58529,-1.1278,0.99814
1.3849,0.71558,0.71558,-1.2838,-0.46686,0.94217
1.5635,0.62689,0.62689,-0.75762,-1.0098,0.99258
0.92825,-0.24344,-0.24346,0.83424,-1.2977,0.44314
1.0212,-0.48044,-0.48045,0.92877,-1.2204,0.35254
1.3665,-0.88585,-0.88669,0.79495,-1.1296,0.61765
0.94957,-0.6694,-0.67001,1.0028,-1.1577,0.41061
1.4075,0.012626,0.012618,0.28373,-1.3493,0.73819
1.8354,0.18116,0.18115,-0.46316,-1.1026,0.97542
1.9307,0.19946,0.19945,-0.73662,-0.91294,0.98777
1.6251,0.6046,0.6046,-0.69449,-1.0482,0.92838
1.1628,0.087569,0.087455,0.53854,-1.3788,0.47797
1.2285,0.13009,0.13008,0.441,-1.3845,0.54432
0.89177,-0.10937,-0.10921,0.85772,-1.31,0.28966
0.71376,-0.27191,-0.27182,1.0521,-1.2193,0.15001
0.66467,-0.42574,-0.42592,1.1272,-1.1591,0.14638
0.47436,-0.43972,-0.4399,1.2464,-1.0822,-0.014077
0.3569,-0.58708,-0.58714,1.3523,-0.96607,-0.12137
0.72269,-0.64306,-0.6429,1.2121,-1.0572,0.033255
0.58343,-0.75921,-0.75938,1.3266,-0.94138,-0.10802
0.49689,-0.63305,-0.63314,1.3243,-0.97627,-0.12121
0.60701,-0.59196,-0.59202,1.2603,-1.0357,-0.050793
0.54931,-0.39452,-0.39447,1.2027,-1.1176,0.0029986
0.61217,-0.50334,-0.5034,1.2271,-1.0777,-0.031685
0.80485,-0.36358,-0.36351,1.0702,-1.1894,0.097691
0.77369,-0.45308,-0.45328,1.1303,-1.142,0.046928
0.54848,-0.5818,-0.58186,1.2811,-1.0238,-0.069181
0.72256,-0.45717,-0.45722,1.1489,-1.1341,0.050726
1.0606,-0.2446,-0.24454,0.86992,-1.2738,0.22154
1.4621,0.20717,0.20713,0.27383,-1.3687,0.49859
1.3353,0.23105,0.23102,0.31738,-1.3859,0.53803
1.6186,0.16022,0.16002,0.085873,-1.3242,0.6597
1.6054,0.21093,0.21092,0.05744,-1.3269,0.66157
1.6769,0.026045,0.026223,0.07059,-1.2948,0.74807
1.6817,0.17622,0.17614,-0.090637,-1.277,0.79969
1.7817,-0.26341,-0.26361,0.13433,-1.2406,0.80862
2.1308,-0.69088,-0.69076,0.19884,-1.0907,0.6471
2.296,-0.67004,-0.67005,-0.10899,-0.98264,0.80417
2.4208,-0.56923,-0.56903,-0.67035,-0.64245,0.90366
1.8277,-0.58996,-0.58991,-1.2752,0.38789,0.59365
1.7987,-0.38519,-0.38539,-1.311,0.1793,0.80944
1.6805,-0.49661,-0.49683,-1.3201,0.35615,0.7432
1.8413,-0.63816,-0.63811,-1.2319,0.17713,0.95671
1.7609,-0.31638,-0.31648,-1.3229,0.13413,0.86052
0.87217,-1.7168,-1.7164,-0.60412,1.1987,0.20455
0.98144,-0.31745,-0.3174,-1.3826,0.7541,0.51147
1.1423,-0.43202,-0.43223,-1.3481,0.75424,0.45302
0.74413,-1.9023,-1.9018,-0.28425,1.2719,-0.13437
0.59463,-0.94161,-0.94169,-0.97304,1.2281,0.058734
0.57847,-0.93901,-0.93939,-0.97094,1.232,0.059207
0.18701,-1.7054,-1.7053,-0.20921,1.3951,-0.24288
0.38128,-0.70496,-0.70493,-1.0411,1.2366,0.052409
0.16362,-0.69629,-0.69618,-0.95181,1.3154,-0.064194
-0.10383,-1.2333,-1.2335,-0.36985,1.4702,-0.43918
-0.47705,-1.423,-1.4232,0.10863,1.441,-0.63881
-0.72532,-1.3904,-1.3903,0.36083,1.3749,-0.77099
-0.70415,-1.283,-1.283,0.2948,1.4004,-0.85781
-0.73147,-1.4273,-1.4273,0.47154,1.3285,-0.82377
-0.71216,-1.3187,-1.3189,0.36,1.3764,-0.87365
-0.76056,-1.1481,-1.1479,0.23237,1.4216,-0.90888
-0.93382,-1.2936,-1.2936,0.95629,1.0239,-1.0829
-0.82566,-1.3571,-1.3574,1.211,0.7656,-1.0599
-0.44174,-1.6142,-1.6144,1.2346,0.70319,-1.0038
-0.67109,-1.5154,-1.5158,1.0284,0.95135,-1.0275
-0.37044,-1.4245,-1.4242,1.5414,0.11045,-0.7383
-0.75267,-1.3897,-1.3897,1.2887,0.6628,-1.0278
-0.968,-1.2522,-1.2523,0.79601,1.1471,-1.0564
-0.88542,-1.2783,-1.2782,0.71378,1.2008,-1.0547
-0.61305,-1.2157,-1.2155,0.20025,1.4275,-0.91081
-0.37347,-1.166,-1.166,-0.0090281,1.4659,-0.89672
-0.57188,-1.358,-1.3584,0.41378,1.3477,-0.98817
-0.6873,-1.4277,-1.4277,0.52192,1.3035,-0.90302
-0.58899,-1.1723,-1.1721,0.0086576,1.4734,-0.74198
-0.76433,-1.4109,-1.4106,0.6145,1.2581,-0.93116
-0.94948,-1.0604,-1.0604,0.461,1.3312,-1.0774
-1.1141,-0.99258,-0.99243,0.59078,1.262,-1.1117
-0.9494,-1.0331,-1.0332,1.4061,0.46767,-1.1421
-1.0808,-1.0848,-1.085,1.3154,0.62062,-1.087
-1.1297,-1.124,-1.1242,0.92123,1.0473,-1.1046
-1.1188,-1.1938,-1.1937,0.93413,1.0412,-1.0377
-1.0308,-1.0204,-1.0205,0.37645,1.3678,-0.9775
-0.93376,-1.0242,-1.024,0.26322,1.4103,-0.94288
-0.8037,-0.87249,-0.8725,0.051476,1.4616,-0.9792
-0.74981,-0.91306,-0.91301,0.13299,1.4398,-1.0761
-0.48235,-0.49164,-0.49144,-0.57314,1.4714,-0.68669
-0.43221,-0.43754,-0.43777,-0.73017,1.4373,-0.46569
-0.63817,-0.69083,-0.69117,-0.46982,1.4921,-0.51403
-1.1731,-1.1059,-1.1057,0.61672,1.2545,-0.94796
-1.2025,-1.1811,-1.1812,1.0303,0.95533,-0.98612
-1.175,-1.1064,-1.1064,0.63927,1.2417,-0.96065
-1.1843,-1.1568,-1.1568,0.79552,1.1444,-0.97807
-1.1973,-1.1339,-1.134,0.84474,1.1076,-1.0121
-1.2105,-1.1124,-1.1125,1.1646,0.8136,-1.0345
-1.2376,-1.1304,-1.1306,1.157,0.82279,-0.99155
-1.1578,-0.99584,-0.99577,1.4509,0.38429,-0.92699
-1.1683,-1.0449,-1.0448,1.3997,0.48448,-0.95315
-1.1706,-1.0828,-1.0829,1.3449,0.57703,-0.98002
-1.207,-0.98389,-0.98401,1.3818,0.50751,-1.0068
-1.1189,-0.94197,-0.94199,1.49,0.29493,-0.93134
-1.2757,-1.0825,-1.0825,1.1603,0.81483,-1.0088
-1.1719,-1.1975,-1.1976,1.2283,0.74424,-0.94326
-1.1175,-1.1893,-1.1893,1.1485,0.83719,-1.0364
-1.1325,-1.1473,-1.1473,1.1569,0.82518,-1.068
-1.1452,-1.1473,-1.1472,1.1554,0.82692,-1.0574
-1.0528,-1.0993,-1.0994,1.4143,0.46525,-0.97686
-1.107,-1.1334,-1.1334,1.3493,0.57504,-0.97709
-1.1076,-1.1241,-1.1241,1.325,0.61085,-1.0124
-1.1088,-1.0531,-1.0532,1.3801,0.51912,-1.0258
-1.0918,-1.1321,-1.1321,1.3599,0.55866,-0.98007
-1.1907,-1.1004,-1.1003,1.1709,0.80578,-1.0634
-1.1803,-1.0568,-1.0568,1.2341,0.72675,-1.09
-1.2113,-1.0165,-1.0165,1.1639,0.80527,-1.1373
-1.1922,-0.93454,-0.93466,0.72175,1.1772,-1.1836
-1.1601,-0.93072,-0.93076,0.56821,1.2695,-1.1233
-1.1078,-0.80873,-0.80875,0.36224,1.3574,-1.1312
-1.1643,-0.93383,-0.93385,0.72556,1.1741,-1.2101
-1.1945,-0.87685,-0.87683,0.64104,1.2219,-1.1978
-1.137,-0.92192,-0.9219,0.71764,1.1773,-1.2416
-1.0837,-0.98139,-0.98156,0.92232,1.03,-1.294
-1.0032,-0.93688,-0.93692,0.62686,1.2314,-1.2855
-0.91271,-0.88523,-0.88537,0.33221,1.3724,-1.1843
-0.86678,-0.68781,-0.68767,0.084581,1.4372,-1.1668
-0.77616,-0.47517,-0.47512,-0.26058,1.4794,-0.99842
-1.053,-0.66013,-0.66027,0.3014,1.3631,-1.272
-1.0133,-0.67867,-0.67879,0.19133,1.407,-1.1759
-1.0896,-0.58191,-0.58192,0.45571,1.278,-1.4459
-0.90749,-0.33622,-0.33628,-0.17652,1.4527,-1.1513
-1.0519,-0.53814,-0.53811,0.16904,1.3964,-1.2602
-1.2232,-0.77195,-0.77193,0.80279,1.0983,-1.3537
-1.0689,-0.63469,-0.63455,0.26754,1.3741,-1.2519
-1.059,-0.64664,-0.64646,0.40513,1.3137,-1.3708
-0.94663,-0.45401,-0.45392,0.30233,1.3193,-1.5457
-1.0081,-0.23539,-0.23517,0.10713,1.359,-1.5034
-1.1634,-0.5076,-0.50757,0.85165,1.0007,-1.6424
-1.1898,-0.74977,-0.74979,0.83681,1.0671,-1.4121
-1.1276,-0.948,-0.94804,0.98039,0.97704,-1.2992
-1.1648,-0.84711,-0.84719,0.88298,1.046,-1.3526
-1.1234,-0.98248,-0.9825,0.7294,1.176,-1.1955
-1.1578,-0.97244,-0.97246,0.92652,1.028,-1.2433
-1.1319,-0.92122,-0.9213,0.80991,1.1122,-1.2855
-1.1525,-0.90428,-0.90438,0.80726,1.1125,-1.2846
-1.1536,-0.87372,-0.87372,0.71353,1.1743,-1.2748
-1.162,-0.90782,-0.9077,0.81442,1.1081,-1.2758
-1.0659,-0.59899,-0.59907,0.10759,1.4258,-1.1199
-1.1423,-0.7955,-0.79541,0.36773,1.3541,-1.1204
-1.1352,-0.76707,-0.76705,0.309,1.3755,-1.101
-1.1934,-1.0071,-1.007,0.76915,1.1524,-1.1275
-1.1688,-0.81299,-0.81301,0.36348,1.3579,-1.0747
-1.1667,-0.97783,-0.97775,0.54946,1.2837,-1.0525
-1.1999,-1.0334,-1.0334,0.84551,1.0998,-1.1226
-1.2066,-0.99335,-0.99343,0.80517,1.1258,-1.1456
-1.1363,-0.93601,-0.93592,0.48818,1.3116,-1.0782
-1.1625,-1.0057,-1.0058,0.65822,1.2242,-1.0982
-1.1673,-0.8675,-0.86754,0.49478,1.3021,-1.1303
-1.1765,-0.88344,-0.88337,0.5069,1.2976,-1.1147
-1.2273,-0.80786,-0.80785,0.49566,1.2956,-1.1414
-1.1089,-0.61453,-0.61444,0.050527,1.4439,-0.9977
-1.185,-0.77212,-0.77208,0.31247,1.3748,-1.0551
-1.1442,-0.77517,-0.77527,0.25062,1.3985,-1.0248
-1.1582,-0.82652,-0.82665,0.33261,1.3719,-1.0399
-1.1646,-0.6392,-0.6393,0.18597,1.4067,-1.0813
-1.2628,-0.9629,-0.96291,1.1532,0.8107,-1.1505
-1.2477,-0.99816,-0.99831,1.0576,0.91436,-1.1466
-1.3135,-0.74464,-0.74484,1.1391,0.79087,-1.3184
-1.2832,-0.7926,-0.79262,1.1462,0.79166,-1.2989
-1.113,-0.87724,-0.87708,1.4628,0.34322,-1.0602
-1.1013,-0.83132,-0.83146,1.4685,0.32186,-1.0985
-1.2253,-0.83603,-0.83624,1.2436,0.6829,-1.2623
-1.2303,-0.86075,-0.86066,1.2281,0.70688,-1.2447
-1.2254,-0.72049,-0.72042,1.3137,0.56353,-1.3075
-1.2008,-0.4919,-0.49176,1.4345,0.29384,-1.3258
-1.2057,-0.68323,-0.68337,1.3821,0.44814,-1.2761
-1.2505,-0.74191,-0.74184,1.2208,0.69302,-1.3378
-1.2217,-0.60643,-0.60657,1.311,0.5375,-1.401
-1.2535,-0.68717,-0.6871,1.2342,0.66392,-1.373
-1.1069,-0.61449,-0.6145,1.4896,0.21604,-1.2062
-1.1655,-0.61074,-0.6106,1.4335,0.33436,-1.281
-1.1437,-0.70773,-0.70777,1.436,0.35687,-1.2247
-1.2902,-0.65312,-0.65296,1.231,0.66128,-1.3727
-1.3079,-0.62802,-0.62803,1.1276,0.77784,-1.4259
-1.3055,-0.66107,-0.66123,1.1334,0.77914,-1.3987
-1.3693,-0.16366,-0.16367,0.64652,1.0781,-1.6813
-0.73134,0.71204,0.71204,-0.78475,1.2339,-1.173
-1.1146,-0.75427,-0.75441,1.3542,0.50563,-1.3261
-1.0883,-0.63435,-0.63421,1.4177,0.36499,-1.3495
-1.2212,-0.60439,-0.60431,1.1255,0.76959,-1.5137
-1.2589,-0.6652,-0.66524,1.138,0.77299,-1.4315
-1.2325,-0.69166,-0.69151,1.0354,0.88424,-1.4511
-1.1809,-0.71248,-0.71243,1.2428,0.6553,-1.4043
-1.2365,-0.47164,-0.47141,0.81146,1.0297,-1.6071
-1.2368,-0.53,-0.52991,0.55916,1.2171,-1.4458
-1.2485,-0.53807,-0.53809,0.56403,1.2163,-1.4321
-1.249,-0.43667,-0.43692,0.3588,1.3066,-1.3726
-1.058,-0.35589,-0.35577,-0.019332,1.426,-1.2141
-0.98707,0.24057,0.24038,-0.22507,1.3404,-1.5133
-0.77325,-0.099897,-0.099653,-0.35509,1.4308,-1.2196
-0.19003,0.99152,0.99152,-1.037,1.037,-1.2068
0.47601,1.4578,1.4576,-1.4494,0.38447,-0.46918
0.74716,1.3401,1.3403,-1.5103,0.082334,0.10008
0.46048,1.4556,1.4559,-1.4247,0.43235,-0.5838
0.40723,1.1106,1.1107,-1.4961,0.54592,-0.19063
0.70597,1.1977,1.1977,-1.5321,0.094867,0.32957
0.55976,0.89578,0.8957,-1.5444,0.46083,0.18379
0.59308,0.96214,0.96222,-1.5464,0.4115,0.16528
0.54945,0.95485,0.9547,-1.5318,0.49056,0.042367
0.42602,0.85037,0.85039,-1.4898,0.66168,-0.10524
0.43031,0.78191,0.7818,-1.4658,0.72468,-0.18073
0.2282,0.65174,0.65169,-1.3678,0.91479,-0.35765
0.34936,0.70514,0.7052,-1.4515,0.78059,-0.14041
0.79964,1.0254,1.0255,-1.5364,0.32351,0.047893
0.85639,1.0428,1.0429,-1.5398,0.18461,0.23798
0.96273,0.96827,0.96838,-1.5342,0.13532,0.31846
0.73957,0.99964,0.9996,-1.5497,0.27555,0.24501
0.88444,1.1891,1.1891,-1.4805,-0.1328,0.5137
0.92996,0.94615,0.94609,-1.5295,0.068398,0.49086
1.0271,0.88059,0.88067,-1.5138,0.011658,0.56458
1.081,0.90296,0.90307,-1.5004,-0.035585,0.55288
1.1061,0.92772,0.92768,-1.4787,-0.11126,0.60204
1.3942,1.0245,1.0246,-1.2474,-0.55863,0.65299
1.3649,1.081,1.0811,-1.1667,-0.67577,0.68576
1.3534,1.0708,1.0708,-1.2351,-0.58368,0.65642
1.2771,1.0623,1.0622,-1.298,-0.49555,0.68027
1.1977,0.95832,0.95819,-1.4284,-0.24088,0.63528
1.3538,0.96418,0.96418,-1.3682,-0.35052,0.58802
1.2482,1.0035,1.0036,-1.3894,-0.32568,0.62319
1.2127,1.0297,1.0296,-1.3697,-0.37254,0.67456
1.5111,0.9492,0.94916,-1.1997,-0.60644,0.65017
1.8898,0.79734,0.79725,-0.76011,-0.97591,0.4309
2.0146,0.30448,0.30434,-0.74736,-0.91337,0.80118
1.9294,0.34079,0.34084,-0.61598,-1.0277,0.81632
1.6114,0.092585,0.092537,0.11256,-1.3203,0.69769
1.4195,0.2349,0.23488,0.24895,-1.3747,0.55535
1.2725,0.14138,0.1415,0.50439,-1.3768,0.36795
1.2894,0.61093,0.61063,0.11903,-1.4011,0.4715
1.2579,0.94724,0.94658,-0.098232,-1.3707,0.39527
0.98212,0.60982,0.61074,0.56808,-1.4032,-0.023219
1.5375,1.3094,1.3086,-0.35671,-1.2077,-0.16374
1.7434,1.0076,1.0076,-0.2962,-1.224,-0.042291
1.2058,-0.50108,-0.49948,1.2294,-0.72835,-1.2116
-0.035423,-0.31815,-0.31816,1.2173,0.27881,-2.1769
-0.11975,-0.45222,-0.45224,1.446,-0.037798,-1.7426
0.46453,0.38681,0.39075,0.52379,0.50461,-2.7321
1.3593,1.4724,1.4724,0.1667,-0.73994,-1.9741
1.3358,1.7194,1.7204,-1.1662,-0.26035,-0.85761
0.86139,1.3043,1.3031,-1.4682,0.28421,-0.40062
-0.17207,0.63356,0.63356,-0.59229,1.1735,-1.7903
-0.55608,0.21703,0.21785,-0.11166,1.2612,-1.9157
-0.31907,0.33812,0.33903,1.2973,-0.18227,-2.0352
0.34782,1.0556,1.0575,0.95652,-0.96853,-1.4903
0.18688,0.31438,0.31389,1.2557,-1.0309,-0.81524
0.2203,0.25466,0.25465,1.2179,-1.1117,-0.55612
0.50282,0.69337,0.69369,0.85196,-1.3289,-0.32726
0.60445,0.63448,0.63448,0.81504,-1.3481,-0.24463
0.58496,0.73889,0.73823,0.80249,-1.3391,-0.35303
0.21627,0.80038,0.80072,0.99679,-1.2156,-0.66548
0.22071,1.4187,1.4182,0.71158,-1.1928,-0.99635
0.32259,1.7231,1.7237,0.4914,-1.1344,-1.1985
1.0189,1.7759,1.7765,-0.31083,-1.2023,-0.37822
1.0339,1.8715,1.872,-0.84928,-0.91221,-0.12144
1.1185,1.5484,1.5484,0.11871,-1.2223,-0.88243
1.3785,1.3055,1.3061,-0.21731,-1.2825,-0.12015
1.4269,1.1797,1.1791,-0.61733,-1.1451,0.42951
1.3849,1.102,1.1012,-0.33137,-1.2841,0.32922
1.3903,1.0339,1.0336,-0.21854,-1.3213,0.28435
1.3182,1.1026,1.1026,-0.38085,-1.2746,0.45494
1.302,1.0811,1.0811,-0.38748,-1.2744,0.50716
1.3201,1.1668,1.1668,-0.54588,-1.1976,0.51405
1.283,1.1377,1.1372,-0.42219,-1.2603,0.48695
1.2639,1.2016,1.202,-0.47887,-1.2345,0.47302
1.1844,1.388,1.388,-0.46546,-1.233,0.28435
1.1742,1.3171,1.3168,-0.51699,-1.2183,0.44398
1.1367,1.1706,1.1706,-0.32424,-1.3103,0.49919
1.222,1.3775,1.3778,-0.81787,-1.0259,0.48735
1.2705,1.4781,1.4784,-1.0498,-0.79632,0.29304
1.1597,1.6046,1.6043,-1.2071,-0.57799,0.10035
1.1268,1.635,1.6353,-1.2055,-0.57779,0.087734
1.2698,1.551,1.5514,-1.1427,-0.6618,0.11326
1.0932,1.6305,1.6309,-1.2211,-0.56416,0.12501
1.2228,1.6898,1.689,-1.0004,-0.79734,-0.012631
1.2497,1.5887,1.5891,-0.51026,-1.1595,-0.084368
1.2827,1.4656,1.4659,-0.82494,-1.0011,0.28943
1.1372,1.5953,1.5947,-1.15,-0.67359,0.21049
1.1107,1.7147,1.7147,-1.1306,-0.6608,0.026975
0.90703,1.8302,1.8295,-1.1043,-0.69803,0.086839
0.97302,1.809,1.809,-1.1168,-0.6749,0.033098
0.73264,2.0202,2.0198,-1.1673,-0.51964,-0.21805
0.59323,2.2689,2.2689,-0.8349,-0.77403,-0.50835
0.36496,2.4151,2.4155,-0.81383,-0.69233,-0.67633
0.68307,2.0017,2.0021,-1.1081,-0.65028,-0.01196
0.45838,2.0065,2.0068,-1.2958,-0.31365,-0.11718
0.48843,2.0049,2.004,-1.2569,-0.41928,-0.012864
0.28188,2.0758,2.0758,-1.3024,-0.22761,-0.1947
0.35287,2.2849,2.2849,-0.79867,-0.85937,-0.21962
0.33268,2.2879,2.2875,-0.79789,-0.86118,-0.20332
0.58398,1.4889,1.4889,-0.8789,-0.98076,0.93569
0.52679,1.4466,1.4461,-0.84275,-1.0042,1.0211
0.44573,1.1663,1.1663,-0.32722,-1.2962,1.097
0.29471,0.97305,0.97245,-0.014478,-1.3818,1.0944
0.48968,0.90051,0.90051,-0.042385,-1.385,1.0657
0.42846,0.71843,0.7182,0.17377,-1.416,1.0343
0.39365,0.48016,0.48039,0.29058,-1.4026,1.1381
0.49469,0.71521,0.71547,-0.14973,-1.321,1.3599
0.77557,1.0227,1.0227,-0.96169,-0.88109,1.3088
0.77302,0.76148,0.76147,-0.49042,-1.1886,1.3962
0.79753,0.75849,0.75809,-0.53755,-1.1617,1.41
0.68468,0.71236,0.71287,-0.47548,-1.1787,1.492
0.33764,0.70139,0.70175,-0.29446,-1.229,1.5957
0.37641,0.80567,0.80535,-0.35058,-1.2262,1.5221
0.58334,0.67895,0.67895,-0.36695,-1.2214,1.5164
0.43963,0.81298,0.8137,-0.63762,-1.0589,1.6408
0.46215,0.60808,0.60835,-0.63916,-1.0118,1.7937
0.62117,0.27004,0.27014,-0.47822,-1.0554,1.8805
0.61501,0.30821,0.3082,-0.5396,-1.0241,1.8859
0.28221,-0.039345,-0.03922,-0.39115,-0.93885,2.2046
0.40973,-0.018634,-0.018561,-0.10926,-1.1407,1.9535
0.40145,-0.010804,-0.010651,-0.1095,-1.1416,1.9531
0.47342,-0.13188,-0.13189,0.080646,-1.201,1.824
0.27176,-0.4,-0.40024,0.3247,-1.1618,1.8474
0.61616,0.054942,0.055098,-0.17823,-1.1645,1.8406
0.40506,-0.31675,-0.31669,0.33022,-1.2159,1.715
-0.11227,-0.85785,-0.85795,1.5553,-0.60481,-0.38144
0.85508,-0.24246,-0.24269,0.89806,-1.2822,0.36879
0.83704,-0.56967,-0.56969,1.0946,-1.1412,0.19696
1.6763,0.32199,0.32186,-0.88597,-0.83512,1.1731
1.0674,1.0566,1.0566,-0.88325,-0.97388,1.0437
0.57617,1.2564,1.2564,-1.4228,-0.27399,0.86439
0.79287,1.5315,1.5303,-1.17,-0.69389,0.66848
-0.17414,1.6417,1.6381,0.33474,-1.3579,0.029082
-0.38426,0.23056,0.23153,1.1977,-1.1515,0.11819
-0.45017,0.65728,0.65804,1.0467,-1.2314,0.048673
-0.13941,0.83514,0.83578,0.71326,-1.3839,0.40466
-0.87181,-0.69516,-0.69528,1.5938,-0.42895,-0.30203
-0.42839,-0.37074,-0.37094,1.3762,-0.95,0.23356
-0.11358,-0.19883,-0.19907,1.2064,-1.1362,0.37423
0.046891,-0.11293,-0.11308,1.1151,-1.2088,0.4151
0.37272,0.12313,0.12288,0.81885,-1.3541,0.60708
0.76286,0.57326,0.57341,0.19781,-1.4242,0.89308
0.68812,0.82789,0.82802,0.090273,-1.425,0.82633
1.0571,1.0071,1.007,-0.48857,-1.2363,0.92086
0.89912,1.1309,1.1309,-0.50961,-1.2312,0.93259
0.84856,1.1221,1.1219,-0.76843,-1.0626,1.1223
0.74114,1.2814,1.2814,-0.94521,-0.92488,1.0673
0.74734,1.2945,1.2941,-1.1694,-0.69167,1.0004
0.67062,1.2542,1.2542,-1.0634,-0.80088,1.1384
0.49538,1.0349,1.0353,-1.4456,-0.17796,1.0757
0.62564,1.0425,1.0427,-1.4944,-0.078407,0.85071
0.28533,1.096,1.0964,-1.5066,0.030792,0.90479
-0.0063734,1.0411,1.0411,-1.4822,0.088935,1.0837
0.14687,1.1627,1.1632,-1.4222,-0.1643,1.1593
-0.6013,0.90697,0.90697,-1.4266,0.45877,1.0016
0.046333,0.50294,0.50315,-1.4968,0.57669,0.83646
0.45345,1.0123,1.0122,-1.4867,-0.060731,0.99566
0.40844,0.86797,0.86802,-1.4661,-0.060817,1.1814
0.36473,0.94897,0.94897,-1.5169,0.078503,0.94867
0.54174,0.88417,0.88498,-1.5232,0.070476,0.89804
0.47543,0.8108,0.8108,-1.5303,0.14564,0.92274
0.32331,0.97411,0.97354,-1.5471,0.24605,0.69688
0.56976,1.1694,1.1689,-1.5085,-0.037671,0.69064
0.58918,1.3302,1.3307,-1.4582,-0.19165,0.66885
0.70402,1.2143,1.2145,-1.461,-0.19377,0.72116
0.69385,1.3123,1.3123,-1.4313,-0.26583,0.68942
0.61093,1.3269,1.3272,-1.4392,-0.24203,0.714
0.55476,1.331,1.3307,-1.4646,-0.17117,0.67205
0.21518,1.24,1.2397,-1.5008,0.01421,0.80763
0.083679,1.1942,1.1942,-1.4792,-0.0016324,0.97366
0.46979,1.2452,1.2452,-1.3914,-0.32022,1.0043
0.47197,1.3382,1.339,-1.4333,-0.23986,0.8089
0.47613,1.4661,1.4653,-1.3218,-0.45819,0.85712
0.73066,1.44,1.4403,-1.0855,-0.79314,0.87554
0.63987,1.4501,1.4501,-1.0869,-0.78605,0.9329
0.51554,1.4525,1.4525,-0.93316,-0.92654,1.0352
0.51777,1.3361,1.3353,-1.2108,-0.61879,1.089
0.51419,1.272,1.2716,-0.64194,-1.1375,1.1521
0.40305,1.37,1.3705,-0.91963,-0.91923,1.2016
0.55393,1.2404,1.2404,-1.2138,-0.60945,1.1642
0.5164,1.3802,1.3802,-0.93502,-0.92054,1.1175
-0.19397,1.4085,1.4085,-1.1906,-0.49385,1.364
-0.39442,0.98611,0.98611,-1.473,0.41913,0.87151
-0.45654,0.89013,0.89062,-1.4534,0.60206,0.67535
0.083482,0.88704,0.88681,-1.5346,0.41816,0.6796
-1.1009,0.60286,0.60285,-1.2517,0.76148,0.96703
-1.6161,-0.58514,-0.5849,-0.53983,1.2302,0.82502
-1.6858,-0.93258,-0.9324,-0.36378,1.079,1.2994
-1.3132,-1.2593,-1.259,-0.14128,0.32759,2.3832
-1.2719,-1.1515,-1.1512,-0.41209,0.60807,2.1591
-0.90115,-0.29028,-0.29036,-1.081,0.89018,1.379
-0.077472,0.47379,0.47381,-1.4391,0.30067,1.3934
-0.21877,0.16931,0.16914,-1.2196,0.041621,2.0019
-0.77891,-1.0255,-1.0256,-0.56142,1.402,0.35444
-0.50138,-0.59484,-0.59492,-0.93798,1.2943,0.41415
-0.82672,-0.92768,-0.92748,-0.47529,1.4585,0.021526
-0.72474,-0.97809,-0.97821,-0.64554,1.3739,0.44342
-0.73215,-1.0623,-1.0624,-0.41042,1.4672,-0.020888
-0.66642,-1.0379,-1.0377,-0.5786,1.4124,0.28042
-0.35949,-0.16372,-0.16369,-1.1886,1.128,0.48522
0.13149,0.47671,0.47677,-1.4996,0.62718,0.70526
-0.82109,-0.46443,-0.46489,-0.83909,1.3452,0.27067
-1.1605,-1.0345,-1.0346,-0.28598,1.4315,0.17643
-1.0563,-1.0585,-1.0582,-0.26275,1.4551,0.030403
-0.896,-0.96599,-0.96594,-0.55139,1.3983,0.37332
0.40475,0.73024,0.73034,-1.5451,0.31089,0.80694
-0.99192,-1.5134,-1.5134,0.38658,1.3448,-0.36868
-0.76369,-2.3026,-2.3026,0.52274,0.74272,1.2964
0.060799,-0.73309,-0.734,1.1829,-1.0416,0.75571
0.86181,-0.041421,-0.04143,0.25522,-1.3299,1.3035
1.006,0.072416,0.072409,-0.64763,-0.92582,1.839
0.77876,0.84492,0.84492,-1.4825,-0.088367,0.96056
1.036,0.4665,0.46644,-1.2329,-0.46031,1.4646
1.1214,0.7378,0.73806,-0.896,-0.91612,1.3108
1.0028,0.80467,0.80445,-1.2109,-0.58438,1.2612
0.98275,0.51566,0.51592,-0.999,-0.75101,1.5846
0.7877,0.46501,0.46565,-1.2936,-0.3315,1.5531
0.53635,0.91749,0.91758,-1.5526,0.2189,0.63789
-0.36805,0.15516,0.15538,0.94634,-1.2516,0.81598
-0.5425,-0.20256,-0.20275,1.3437,-0.98605,0.24613
-0.4372,-0.14892,-0.14888,1.2772,-1.0602,0.33661
-0.24814,0.57528,0.5756,0.54248,-1.3606,1.0779
-0.57304,0.42551,0.42612,0.61289,-1.2745,1.2739
0.39038,1.2339,1.2339,-1.2283,-0.56229,1.2555
0.4863,1.1962,1.1963,-1.0855,-0.74587,1.3111
-0.4696,-0.29678,-0.29679,1.3679,-0.96332,0.21605
-0.59361,-0.53878,-0.53879,1.4796,-0.77931,0.098052
-0.68223,-0.6366,-0.63662,1.4268,-0.79147,0.41257
0.65831,1.0468,1.0468,-1.3488,-0.39511,1.1507
0.79379,1.1763,1.1763,-1.3243,-0.46901,0.96258
0.23865,0.40254,0.40228,0.60716,-1.4028,0.82944
-0.073166,-0.012308,-0.012533,1.0252,-1.2473,0.62102
-0.47136,-0.5278,-0.52803,1.3882,-0.89998,0.35579
-1.4484,-1.2866,-1.287,1.1402,-0.24872,1.3989
0.16056,0.60034,0.6004,-1.5219,0.50286,0.79225
-1.6843,-1.1439,-1.1438,1.3311,0.48302,-0.25028
-2.4231,0.47113,0.47034,-0.24135,0.013872,1.9496
-1.4147,-0.98585,-0.98586,1.4386,0.37689,-0.6766
-1.5087,-0.27283,-0.27352,-0.36306,1.4222,-0.31974
-0.80744,0.020068,0.02006,-0.9854,1.2864,0.010632
-1.2526,-1.1596,-1.1596,1.3102,0.62893,-0.84713
-1.2392,-1.148,-1.148,1.3842,0.51158,-0.78411
-1.1585,-1.1837,-1.1835,1.4125,0.46773,-0.77863
-1.1741,-1.2186,-1.2189,1.3527,0.5698,-0.80657
-1.2595,-1.259,-1.259,1.0939,0.89257,-0.83131
-1.3521,-1.102,-1.102,0.63135,1.2383,-0.78904
-1.2894,-1.1349,-1.1349,0.63046,1.2431,-0.81074
-1.2812,-1.2157,-1.2158,1.0131,0.96922,-0.86882
-1.3091,-1.1662,-1.1659,0.8962,1.0659,-0.88386
-1.2785,-1.3207,-1.3207,1.1225,0.85934,-0.72467
0.29317,0.79201,0.79165,-1.5453,0.35331,0.75071
-1.1717,-1.5423,-1.5423,0.84645,1.092,-0.49655
-1.1405,-1.5919,-1.5919,0.9643,0.9955,-0.48645
-1.1421,-1.6469,-1.6469,0.66848,1.1848,-0.25702
-1.2229,-1.6339,-1.634,1.0711,0.87187,-0.31597
-1.1279,-1.5825,-1.5825,1.3121,0.58506,-0.34962
-1.265,-1.6439,-1.6439,1.2159,0.67475,-0.1511
-1.4469,-1.8103,-1.8103,0.84606,0.88555,0.46571
-0.77321,-0.92993,-0.92995,1.2418,-0.75557,1.113
-0.95851,-1.2044,-1.2044,1.5387,-0.26992,0.21468
-0.7551,-1.1535,-1.1536,1.5174,-0.44716,0.33416
-0.20973,-0.88992,-0.88993,1.1733,-0.94442,1.0291
0.41255,-0.31297,-0.31298,-0.22179,-0.9699,2.1984
-0.11605,-0.8792,-0.87922,0.91664,-1.0014,1.4789
0.17474,-0.47031,-0.47033,0.49897,-1.1659,1.7297
0.62808,0.46676,0.46676,-0.14347,-1.2911,1.4875
0.71449,0.62964,0.62964,-0.43379,-1.1896,1.5181
0.63913,0.55293,0.55293,-0.2853,-1.2447,1.5276
0.18073,-0.10988,-0.10989,0.70961,-1.3019,1.1611
-0.50427,-0.85476,-0.8542,1.4442,-0.74587,0.4139
0.5664,0.63851,0.6385,-0.17399,-1.3053,1.4054
-0.15707,-0.43671,-0.43672,0.77824,-1.152,1.4764
-0.2331,-0.38197,-0.38198,0.53596,-1.1163,1.8256
0.31705,0.61948,0.61947,-1.3571,-0.1684,1.5856
0.42957,0.87716,0.87716,-1.3473,-0.31104,1.4089
-1.2596,-1.2442,-1.2443,1.5141,0.07708,-0.066559


==> my_data.csv <==
,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40
knn,98.34,98.18,97.75,96.29,98.31,97.21,97.58,98.61,98.24,98.18,95.95,97.97,96.86,97.94,97.84,98.52,98.22,97.83,98,98.44,97.9,,,,,96.13,98.09,96.03,97.79,97.15,97.11,97.87,98.47,98.74,94.85,97.1,98.7,97.27,96.75,98.22
NB,74.23,69.59,70.15,63.7,77.71,72.45,66.4,79.8,84.62,77.57,52.43,66.27,68.12,52.95,70.61,64.59,70.62,54.85,68.48,73.37,66.43,,,,,64.77,75.26,53.21,60.91,69.77,52.41,59.84,82.81,75.99,60.57,69.44,73.37,66.59,63.88,74.67
DT,31.25,44.32,49.57,38.66,48.84,46.83,43.04,57.59,67.19,41.42,41.06,58.96,44.23,49.01,44.22,52.83,48.84,43.46,49.36,54.54,40.53,,,,,49.21,45.72,54.76,56.28,50.14,41.14,56.22,56.04,52.77,43.43,53.42,56,47.01,46.81,54.1
SVM,93.89,94.33,94.98,93.91,96.95,96.58,93.13,97.62,96.77,96.34,92.15,93.25,95.19,93.36,95.87,94.5,94.75,93.66,95.68,94.64,94.74,,,,,95.32,95.11,90.59,93.54,95.19,92.74,95.77,97.8,96.93,93.08,92.02,97.25,95.06,94.44,95.78


==> raw_data_15_4_2.csv <==
x,raw
1,-6.15E-06
2,-3.30E-06
3,-3.80E-06
4,-6.49E-06
5,-1.00E-05
6,-1.62E-05
7,-2.13E-05
8,-1.76E-05
9,-1.07E-05
10,-5.99E-06
11,-6.15E-06
12,-9.85E-06
13,-1.24E-05
14,-1.39E-05
15,-1.82E-05
16,-2.80E-05
17,-3.33E-05
18,-2.43E-05
19,-4.14E-06
20,1.26E-05
21,2.10E-05
22,2.44E-05
23,2.42E-05
24,2.20E-05
25,2.20E-05
26,2.37E-05
27,2.04E-05
28,1.70E-05
29,1.78E-05
30,1.73E-05
31,1.03E-05
32,-4.49E-07
33,-4.65E-06
34,-1.14E-07
35,5.59E-06
36,7.94E-06
37,8.11E-06
38,1.05E-05
39,1.28E-05
40,1.42E-05
41,1.50E-05
42,2.30E-05
43,2.91E-05
44,2.30E-05
45,1.10E-05
46,1.23E-06
47,7.24E-07
48,1.21E-05
49,2.76E-05
50,4.05E-05
51,4.42E-05
52,3.26E-05
53,1.77E-05
54,2.57E-06
55,-1.81E-05
56,-4.17E-05
57,-5.84E-05
58,-6.26E-05
59,-5.35E-05
60,-3.67E-05
61,-2.14E-05
62,-1.42E-05
63,-9.85E-06
64,-5.49E-06
65,-4.48E-06
66,-5.15E-06
67,-6.50E-06
68,-1.09E-05
69,-2.09E-05
70,-3.30E-05
71,-4.61E-05
72,-5.65E-05
73,-5.58E-05
74,-4.31E-05
75,-2.66E-05
76,-1.41E-05
77,-7.17E-06
78,-2.64E-06
79,2.73E-06
80,7.27E-06
81,7.94E-06
82,7.77E-06
83,1.08E-05
84,1.77E-05
85,2.54E-05
86,2.49E-05
87,1.31E-05
88,1.22E-06
89,-3.14E-06
90,-7.91E-07
91,6.93E-06
92,1.43E-05
93,2.10E-05
94,2.71E-05
95,2.34E-05
96,1.68E-05
97,1.36E-05
98,1.13E-05
99,8.10E-06
100,4.92E-06
101,3.91E-06
102,5.25E-06
103,7.60E-06
104,8.61E-06
105,6.26E-06
106,7.60E-06
107,1.88E-05
108,2.99E-05
109,2.93E-05
110,2.00E-05
111,1.06E-05
112,6.76E-06
113,6.43E-06
114,9.45E-06
115,1.47E-05
116,1.50E-05
117,8.27E-06
118,-1.30E-06
119,-1.25E-05
120,-2.58E-05
121,-3.37E-05
122,-2.83E-05
123,-1.05E-05
124,1.52E-05
125,3.21E-05
126,2.71E-05
127,6.93E-06
128,-1.14E-05
129,-1.91E-05
130,-1.56E-05
131,-7.17E-06
132,2.23E-06
133,9.61E-06
134,1.05E-05
135,1.56E-06
136,-1.24E-05
137,-1.67E-05
138,-6.84E-06
139,5.25E-06
140,1.89E-06
141,-1.02E-05
142,-7.51E-06
143,7.77E-06
144,1.43E-05
145,1.23E-05
146,1.13E-05
147,1.18E-05
148,9.61E-06
149,4.24E-06
150,-3.81E-06
151,-1.72E-05
152,-2.30E-05
153,-1.86E-05
154,-1.66E-05
155,-2.13E-05
156,-2.66E-05
157,-3.44E-05
158,-4.56E-05
159,-4.88E-05
160,-3.67E-05
161,-1.66E-05
162,2.40E-06
163,1.57E-05
164,2.10E-05
165,2.09E-05
166,1.41E-05
167,-3.48E-06
168,-1.96E-05
169,-1.42E-05
170,1.56E-06
171,8.27E-06
172,-5.16E-06
173,-2.90E-05
174,-3.81E-05
175,-3.27E-05
176,-2.65E-05
177,-2.33E-05
178,-2.03E-05
179,-1.56E-05
180,-1.29E-05
181,-1.25E-05
182,-8.51E-06
183,1.05E-06
184,1.30E-05
185,2.34E-05
186,3.01E-05
187,3.19E-05
188,2.81E-05
189,1.62E-05
190,2.73E-06
191,5.08E-06
192,1.68E-05
193,2.29E-05
194,2.40E-05
195,2.30E-05
196,8.27E-06
197,-2.83E-05
198,-3.30E-05
199,3.33E-05
200,9.62E-05
201,9.09E-05
202,5.76E-05
203,4.45E-05
204,4.45E-05
205,3.98E-05
206,3.18E-05
207,2.66E-05
208,2.89E-05
209,3.51E-05
210,3.24E-05
211,1.82E-05
212,8.86E-07
213,-1.19E-05
214,-2.41E-05
215,-4.95E-05
216,-8.14E-05
217,-9.81E-05
218,-8.91E-05
219,-6.09E-05
220,-3.57E-05
221,-2.50E-05
222,-2.14E-05
223,-2.68E-05
224,-4.91E-05
225,-8.02E-05
226,-0.00010469
227,-8.87E-05
228,-1.80E-06
229,0.00010764
230,0.00014927
231,0.00011687
232,7.02E-05
233,4.28E-05
234,2.98E-05
235,2.17E-05
236,1.20E-05
237,-1.46E-06
238,-2.13E-06
239,1.10E-05
240,2.27E-05
241,2.37E-05
242,2.17E-05
243,2.04E-05
244,1.77E-05
245,1.05E-05
246,-1.46E-06
247,-8.18E-06
248,3.84E-07
249,2.17E-05
250,3.68E-05
251,3.31E-05
252,1.97E-05
253,3.74E-06
254,-9.52E-06
255,-1.62E-05
256,-1.72E-05
257,-1.29E-05
258,-1.62E-05
259,-3.08E-05
260,-4.33E-05
261,-5.90E-05
262,-7.13E-05
263,-6.49E-05
264,-4.58E-05
265,-2.92E-05
266,-3.34E-05
267,-4.78E-05
268,-4.80E-05
269,-3.74E-05
270,-2.95E-05
271,-3.20E-05
272,-3.77E-05
273,-3.69E-05
274,-2.61E-05
275,-1.29E-05
276,-5.66E-06
277,-5.82E-06
278,-9.18E-06
279,-1.12E-05
280,-7.84E-06
281,1.23E-06
282,9.95E-06
283,1.42E-05
284,2.00E-05
285,2.66E-05
286,2.77E-05
287,3.65E-05
288,4.44E-05
289,1.92E-05
290,-1.56E-05
291,-1.72E-05
292,7.44E-06
293,2.64E-05
294,2.76E-05
295,2.15E-05
296,1.83E-05
297,1.82E-05
298,1.53E-05
299,6.94E-06
300,-3.30E-06
301,-4.81E-06
302,6.77E-06
303,2.17E-05
304,1.87E-05
305,-2.13E-06
306,-1.99E-05
307,-1.40E-05
308,1.47E-05
309,4.02E-05
310,4.45E-05
311,3.25E-05
312,2.07E-05
313,1.42E-05
314,9.96E-06
315,8.78E-06
316,1.26E-05
317,1.67E-05
318,1.78E-05
319,1.08E-05
320,-6.83E-06
321,-2.68E-05
322,-3.67E-05
323,-3.10E-05
324,-1.02E-05
325,1.25E-05
326,2.62E-05
327,2.88E-05
328,2.69E-05
329,2.04E-05
330,2.07E-06
331,-2.38E-05
332,-4.39E-05
333,-5.08E-05
334,-4.56E-05
335,-3.30E-05
336,-2.16E-05
337,-1.92E-05
338,-2.46E-05
339,-2.48E-05
340,-1.47E-05
341,-5.14E-06
342,-7.80E-07
343,7.11E-06
344,1.63E-05
345,2.17E-05
346,2.84E-05
347,3.31E-05
348,2.56E-05
349,1.18E-05
350,1.21E-05
351,3.65E-05
352,6.79E-05
353,6.94E-05
354,3.38E-05
355,5.10E-06
356,-9.17E-06
357,-1.67E-05
358,-1.15E-05
359,4.09E-06
360,1.97E-05
361,2.91E-05
362,3.03E-05
363,2.49E-05
364,1.37E-05
365,2.31E-07
366,-1.24E-05
367,-1.52E-05
368,-1.19E-05
369,-1.72E-05
370,-3.30E-05
371,-4.44E-05
372,-4.48E-05
373,-4.41E-05
374,-5.03E-05
375,-6.49E-05
376,-7.83E-05
377,-8.03E-05
378,-6.29E-05
379,-3.62E-05
380,-2.33E-05
381,-2.63E-05
382,-2.56E-05
383,-5.64E-06
384,1.47E-05
385,9.97E-06
386,8.29E-06
387,3.77E-05
388,5.11E-05
389,1.77E-05
390,-2.75E-05
391,-4.46E-05
392,-2.90E-05
393,-6.98E-06
394,6.95E-06
395,3.59E-06
396,-2.18E-05
397,-5.77E-05
398,-8.92E-05
399,-8.12E-05
400,2.25E-06
401,0.000109
402,0.00015432
403,0.00013049
404,8.05E-05
405,3.21E-05
406,-4.32E-07
407,-8.82E-06
408,-8.15E-06
409,-9.16E-06
410,-6.47E-06
411,9.12E-07
412,1.53E-05
413,2.88E-05
414,4.05E-05
415,4.17E-05
416,1.75E-05
417,-1.79E-05
418,-3.77E-05
419,-3.47E-05
420,-1.91E-05
421,-9.49E-06
422,-7.64E-07
423,1.75E-05
424,2.91E-05
425,1.01E-05
426,-2.33E-05
427,-4.74E-05
428,-4.83E-05
429,2.11E-05
430,0.00011975
431,0.00012714
432,5.70E-05
433,4.78E-06
434,-6.47E-06
435,-4.45E-06
436,2.60E-06
437,1.37E-05
438,2.88E-05
439,4.72E-05
440,5.36E-05
441,1.80E-05
442,-5.68E-05
443,-0.00010885
444,-0.000106
445,-7.73E-05
446,-4.61E-05
447,-1.45E-05
448,1.89E-05
449,3.57E-05
450,2.88E-05
451,1.74E-05
452,4.61E-06
453,-1.42E-05
454,-3.06E-05
455,-3.87E-05
456,-3.68E-05
457,-2.66E-05
458,-1.35E-05
459,-9.48E-06
460,-1.25E-05
461,-7.30E-06
462,-1.09E-06
463,-2.88E-05
464,-9.32E-05
465,-0.00011204
466,-3.52E-05
467,5.63E-05
468,7.55E-05
469,5.03E-05
470,4.26E-05
471,6.40E-05
472,7.91E-05
473,6.87E-05
474,4.79E-05
475,2.98E-05
476,5.93E-07
477,-3.80E-05
478,-6.69E-05
479,-7.76E-05
480,-7.19E-05
481,-5.28E-05
482,-5.88E-05
483,-8.55E-05
484,-1.79E-05
485,0.00010567
486,0.00014293
487,9.29E-05
488,4.22E-05
489,2.81E-05
490,3.35E-05
491,3.50E-05
492,3.11E-05
493,3.05E-05
494,3.42E-05
495,4.26E-05
496,4.52E-05
497,4.07E-05
498,4.79E-05
499,6.46E-05
500,6.20E-05
501,3.79E-05
502,7.48E-06
503,-2.19E-05
504,-4.54E-05
505,-6.42E-05
506,-7.56E-05
507,-6.94E-05
508,-5.50E-05
509,-5.01E-05
510,-5.76E-05
511,-7.41E-05
512,-9.34E-05
513,-0.00011874
514,-0.00015046
515,-0.00014442
516,-5.11E-05
517,6.54E-05
518,0.00010769
519,6.94E-05
520,-2.36E-05
521,-7.64E-05
522,-8.29E-06
523,8.32E-05
524,0.00011072
525,9.98E-05
526,8.05E-05
527,5.03E-05
528,1.27E-05
529,-9.80E-06
530,-7.45E-06
531,6.10E-07
532,-1.40E-06
533,-2.08E-06
534,1.20E-05
535,3.75E-05
536,5.85E-05
537,6.88E-05
538,7.19E-05
539,6.93E-05
540,6.07E-05
541,4.27E-05
542,9.51E-06
543,-3.78E-05
544,-8.38E-05
545,-0.00010748
546,-0.00010698
547,-9.27E-05
548,-7.47E-05
549,-6.70E-05
550,-6.84E-05
551,-5.96E-05
552,-2.79E-05
553,-1.18E-05
554,-4.10E-05
555,-4.13E-05
556,3.22E-05
557,8.76E-05
558,6.98E-05
559,2.87E-05
560,1.24E-05
561,1.71E-05
562,2.18E-05
563,1.84E-05
564,1.40E-05
565,1.34E-05
566,1.67E-05
567,2.53E-05
568,3.37E-05
569,3.07E-05
570,1.34E-05
571,-6.43E-06
572,-1.03E-05
573,1.46E-06
574,9.69E-06
575,1.35E-05
576,1.98E-05
577,2.85E-05
578,3.12E-05
579,2.75E-05
580,1.30E-05
581,-8.44E-06
582,-1.88E-05
583,-3.06E-05
584,-5.81E-05
585,-7.86E-05
586,-6.75E-05
587,-3.71E-05
588,-2.72E-05
589,-5.85E-05
590,-9.03E-05
591,-8.80E-05
592,-6.55E-05
593,-4.50E-05
594,-2.76E-05
595,-1.01E-05
596,6.34E-06
597,1.67E-05
598,1.41E-05
599,8.02E-07
600,-8.60E-06
601,-7.25E-06
602,6.68E-06
603,2.35E-05
604,2.85E-05
605,2.92E-05
606,3.32E-05
607,3.79E-05
608,4.63E-05
609,5.80E-05
610,6.34E-05
611,5.00E-05
612,1.78E-05
613,-1.18E-05
614,-1.78E-05
615,-5.91E-06
616,8.08E-07
617,9.37E-06
618,3.30E-05
619,4.43E-05
620,3.12E-05
621,1.91E-05
622,2.35E-05
623,2.35E-05
624,1.12E-05
625,-3.63E-07
626,-3.05E-06
627,-1.87E-06
628,-6.07E-06
629,-2.18E-05
630,-4.03E-05
631,-4.55E-05
632,-4.06E-05
633,-4.20E-05
634,-5.73E-05
635,-7.37E-05
636,-7.39E-05
637,-5.71E-05
638,-3.56E-05
639,-1.65E-05
640,-3.71E-06
641,7.03E-06
642,1.93E-05
643,3.15E-05
644,4.41E-05
645,5.32E-05
646,5.34E-05
647,3.93E-05
648,1.71E-05
649,-1.02E-06
650,-1.04E-05
651,-3.19E-05
652,-7.37E-05
653,-0.00011986
654,-0.00014353
655,-8.86E-05
656,6.73E-05
657,0.00017958
658,0.0001487
659,6.34E-05
660,2.01E-05
661,2.21E-05
662,4.28E-05
663,5.47E-05
664,4.56E-05
665,1.91E-05
666,-3.70E-06
667,-1.18E-05
668,-1.21E-05
669,-1.55E-05
670,-2.30E-05
671,-3.06E-05
672,-3.61E-05
673,-3.61E-05
674,-2.55E-05
675,-8.40E-06
676,6.37E-06
677,1.34E-05
678,1.24E-05
679,5.53E-06
680,-6.05E-06
681,-1.01E-05
682,3.69E-06
683,3.35E-06
684,-4.67E-05
685,-9.50E-05
686,-5.59E-05
687,3.96E-05
688,0.00011447
689,0.00015274
690,0.0001561
691,0.00012421
692,7.40E-05
693,2.75E-05
694,-7.05E-06
695,-3.05E-05
696,-3.12E-05
697,-1.21E-05
698,4.70E-06
699,8.73E-06
700,5.04E-06
701,2.86E-06
702,6.27E-09
703,-3.69E-06
704,-6.87E-06
705,-1.17E-05
706,-8.38E-06
707,2.69E-06
708,-5.36E-06
709,-4.36E-05
710,-8.04E-05
711,-9.78E-05
712,-0.00010691
713,-0.00010657
714,-9.20E-05
715,-6.51E-05
716,-4.13E-05
717,-3.19E-05
718,-2.53E-05
719,-7.71E-06
720,1.24E-05
721,2.28E-05
722,2.05E-05
723,1.09E-05
724,-2.33E-06
725,-1.17E-05
726,-9.05E-06
727,1.70E-06
728,1.21E-05
729,1.34E-05
730,4.38E-06
731,-2.50E-06
732,2.03E-06
733,1.95E-05
734,4.03E-05
735,5.94E-05
736,6.82E-05
737,2.00E-05
738,-1.83E-05
739,7.09E-05
740,0.00011953
741,2.08E-05
742,-8.20E-06
743,7.22E-05
744,0.00010376
745,5.14E-05
746,-1.21E-05
747,-3.77E-05
748,-3.14E-05
749,-2.30E-05
750,-3.27E-05
751,-5.22E-05
752,-6.22E-05
753,-5.75E-05
754,-4.88E-05
755,-4.03E-05
756,-2.85E-05
757,-5.51E-06
758,2.86E-05
759,5.54E-05
760,5.81E-05
761,3.66E-05
762,4.23E-06
763,-3.79E-05
764,-0.00010218
765,-0.00014062
766,-7.20E-05
767,2.66E-05
768,3.39E-05
769,-1.12E-05
770,-1.79E-05
771,2.39E-06
772,2.05E-06
773,-3.07E-05
774,-8.47E-05
775,-0.00012987
776,-0.00014834
777,-0.00012467
778,-1.14E-05
779,0.00016235
780,0.00023839
781,0.00017763
782,8.40E-05
783,3.93E-05
784,4.34E-05
785,6.06E-05
786,6.72E-05
787,6.28E-05
788,5.61E-05
789,5.01E-05
790,4.64E-05
791,4.64E-05
792,5.02E-05
793,3.97E-05
794,8.61E-06
795,-2.03E-05
796,-3.22E-05
797,-3.05E-05
798,-1.47E-05
799,9.45E-06
800,2.42E-05
801,1.37E-05
802,-1.57E-05
803,-3.82E-05
804,-3.87E-05
805,-2.51E-05
806,-1.34E-05
807,-8.00E-06
808,-4.98E-06
809,-1.97E-05
810,-7.21E-05
811,-0.00011575
812,-7.43E-05
813,3.75E-06
814,3.33E-05
815,8.79E-06
816,-2.78E-05
817,-4.81E-05
818,-4.96E-05
819,-3.75E-05
820,-1.81E-05
821,-9.41E-07
822,5.77E-06
823,2.25E-06
824,-1.95E-06
825,7.12E-06
826,2.14E-05
827,2.26E-05
828,1.25E-05
829,5.27E-06
830,1.23E-05
831,1.89E-05
832,7.63E-06
833,-8.99E-06
834,-1.81E-05
835,-2.95E-05
836,-5.15E-05
837,-7.75E-05
838,-9.16E-05
839,-4.99E-05
840,4.57E-05
841,0.00011623
842,0.00011673
843,8.33E-05
844,3.99E-05
845,-1.89E-05
846,-3.60E-05
847,2.32E-05
848,7.96E-05
849,7.49E-05
850,4.24E-05
851,2.71E-05
852,3.05E-05
853,3.47E-05
854,3.73E-05
855,2.93E-05
856,-2.26E-06
857,-3.82E-05
858,-4.41E-05
859,-2.19E-05
860,-2.47E-07
861,6.47E-06
862,4.45E-06
863,9.83E-06
864,2.06E-05
865,2.12E-05
866,3.95E-06
867,-2.74E-05
868,-5.60E-05
869,-7.38E-05
870,-8.69E-05
871,-9.39E-05
872,-8.05E-05
873,-5.76E-05
874,-4.46E-05
875,-3.72E-05
876,-2.93E-05
877,-2.00E-05
878,-1.47E-05
879,-1.13E-05
880,-5.61E-06
881,2.79E-06
882,1.11E-06
883,-1.10E-05
884,-2.34E-05
885,-1.92E-05
886,3.12E-06
887,1.91E-05
888,1.92E-05
889,2.28E-05
890,2.78E-05
891,2.16E-05
892,6.49E-06
893,-4.93E-06
894,-6.61E-06
895,-5.93E-06
896,-9.46E-06
897,-1.21E-05
898,-1.90E-06
899,1.71E-05
900,2.36E-05
901,1.17E-05
902,-1.23E-06
903,-5.93E-06
904,-1.40E-06
905,9.35E-06
906,2.09E-05
907,3.25E-05
908,4.64E-05
909,5.82E-05
910,6.09E-05
911,5.43E-05
912,4.14E-05
913,2.80E-05
914,2.43E-05
915,3.50E-05
916,4.88E-05
917,4.73E-05
918,2.23E-05
919,-1.03E-05
920,-1.83E-05
921,-3.90E-06
922,-1.55E-06
923,-1.87E-05
924,-3.31E-05
925,-5.69E-05
926,-9.91E-05
927,-6.00E-05
928,4.11E-05
929,6.29E-05
930,-6.25E-06
931,-8.50E-05
932,-0.0001219
933,-0.00010477
934,-5.74E-05
935,-1.97E-05
936,-6.92E-06
937,-5.74E-06
938,-6.75E-06
939,-6.24E-06
940,-5.35E-07
941,2.11E-05
942,1.83E-05
943,-3.55E-06
944,2.21E-05
945,3.66E-05
946,8.11E-07
947,-2.34E-05
948,-1.60E-05
949,-3.62E-07
950,8.53E-06
951,1.07E-05
952,7.53E-06
953,-1.01E-05
954,-4.05E-05
955,-5.89E-05
956,-4.58E-05
957,-7.24E-06
958,3.64E-05
959,6.26E-05
960,4.21E-05
961,-2.47E-05
962,-9.15E-05
963,-0.00011667
964,-5.96E-05
965,8.49E-05
966,0.00018848
967,0.00017841
968,0.00011731
969,6.88E-05
970,3.00E-05
971,7.04E-06
972,2.67E-06
973,-1.69E-06
974,-1.49E-05
975,-2.77E-05
976,-2.67E-05
977,-1.06E-05
978,7.88E-06
979,1.50E-06
980,-4.70E-05
981,-7.62E-05
982,-2.77E-05
983,3.54E-05
984,4.95E-05
985,3.98E-05
986,2.53E-05
987,1.11E-05
988,7.89E-06
989,1.80E-05
990,2.90E-05
991,2.67E-05
992,1.76E-05
993,3.07E-05
994,5.52E-05
995,4.62E-05
996,1.26E-05
997,-1.43E-05
998,-2.94E-05
999,-2.99E-05
1000,-1.29E-05
1001,-1.96E-05
1002,-5.99E-05
1003,-5.67E-05
1004,6.39E-06
1005,5.15E-05
1006,3.74E-05
1007,5.14E-07
1008,-1.36E-05
1009,-2.84E-06
1010,1.38E-05
1011,2.84E-05
1012,3.58E-05
1013,3.04E-05
1014,1.36E-05
1015,-1.29E-05
1016,-4.93E-05
1017,-8.93E-05
1018,-0.0001059
1019,-8.71E-05
1020,-6.16E-05
1021,-4.71E-05
1022,-3.37E-05
1023,-2.23E-05
1024,-1.93E-05
1025,-2.15E-05
1026,-2.70E-05
1027,-3.84E-05
1028,-6.69E-05
1029,-5.79E-05
1030,4.69E-05
1031,0.00014001
1032,0.00012541
1033,5.61E-05
1034,7.58E-06
1035,-7.02E-06
1036,-1.26E-05
1037,-2.10E-05
1038,-2.92E-05
1039,-2.85E-05
1040,-1.27E-05
1041,8.59E-06
1042,2.24E-05
1043,2.40E-05
1044,1.56E-05
1045,1.50E-05
1046,2.47E-05
1047,2.91E-05
1048,1.53E-05
1049,-1.46E-05
1050,-4.01E-05
1051,-3.97E-05
1052,-2.11E-05
1053,-2.48E-06
1054,4.07E-06
1055,8.82E-07
1056,-6.34E-06
1057,-1.29E-05
1058,-1.49E-05
1059,-8.52E-06
1060,2.23E-06
1061,2.23E-06
1062,-3.65E-06
1063,-7.17E-06
1064,-9.02E-06
1065,-7.17E-06
1066,1.22E-06
1067,1.08E-05
1068,1.20E-05
1069,-2.84E-07
1070,-1.69E-05
1071,-1.62E-05
1072,3.08E-06
1073,2.04E-05
1074,3.55E-05
1075,4.89E-05
1076,5.23E-05
1077,4.89E-05
1078,4.12E-05
1079,2.79E-05
1080,9.29E-06
1081,-1.09E-05
1082,-3.59E-05
1083,-6.31E-05
1084,-7.16E-05
1085,-4.73E-05
1086,1.24E-06
1087,5.56E-05
1088,9.29E-05
1089,9.89E-05
1090,6.40E-05
1091,9.30E-06
1092,-2.70E-05
1093,-4.11E-05
1094,-4.78E-05
1095,-4.91E-05
1096,-4.93E-05
1097,-5.05E-05
1098,-4.83E-05
1099,-3.90E-05
1100,-2.04E-05
1101,2.59E-06
1102,1.85E-05
1103,3.05E-05
1104,4.14E-05
1105,3.94E-05
1106,1.69E-05
1107,-4.79E-06
1108,-8.15E-06
1109,-2.10E-06
1110,-5.46E-06
1111,-1.97E-05
1112,-2.90E-05
1113,-2.26E-05
1114,-3.44E-06
1115,1.28E-05
1116,1.54E-05
1117,8.31E-06
1118,1.60E-06
1119,2.54E-07
1120,8.48E-06
1121,1.91E-05
1122,1.49E-05
1123,2.44E-06
1124,-3.44E-06
1125,-7.74E-08
1126,5.97E-06
1127,4.62E-06
1128,-1.17E-05
1129,-3.50E-05
1130,-4.54E-05
1131,-4.93E-05
1132,-6.99E-05
1133,-8.80E-05
1134,-8.42E-05
1135,-5.53E-05
1136,4.46E-05
1137,0.00014915
1138,0.00013858
1139,5.55E-05
1140,2.69E-07
1141,-5.77E-06
1142,6.31E-06
1143,1.86E-05
1144,3.47E-05
1145,5.78E-05
1146,4.71E-05
1147,2.55E-05
1148,4.48E-05
1149,3.67E-05
1150,-4.93E-06
1151,-2.36E-05
1152,-1.28E-05
1153,-1.57E-06
1154,-1.89E-05
1155,-5.11E-05
1156,-3.03E-05
1157,4.71E-05
1158,9.93E-05
1159,6.24E-05
1160,-3.23E-05
1161,-7.09E-05
1162,-3.06E-05
1163,-2.74E-06
1164,-2.44E-05
1165,-9.20E-05
1166,-0.00016421
1167,-7.76E-05
1168,0.00013004
1169,0.00023024
1170,0.00016512
1171,5.40E-05
1172,-7.09E-06
1173,-1.83E-05
1174,-1.75E-05
1175,-2.42E-05
1176,-3.31E-05
1177,-3.60E-05
1178,-3.39E-05
1179,-3.11E-05
1180,-2.89E-05
1181,-2.30E-05
1182,-1.68E-05
1183,-1.56E-05
1184,-1.90E-05
1185,-2.02E-05
1186,-1.48E-05
1187,-3.05E-06
1188,1.39E-05
1189,2.98E-05
1190,3.45E-05
1191,2.18E-05
1192,6.41E-07
1193,-8.76E-06
1194,5.68E-06
1195,2.40E-05
1196,2.15E-05
1197,1.82E-06
1198,-1.68E-05
1199,-3.06E-05
1200,-3.36E-05
1201,-2.39E-05
1202,-1.21E-05
1203,-2.20E-08
1204,1.12E-05
1205,3.15E-07
1206,-3.46E-05
1207,-5.31E-05
1208,-3.83E-05
1209,-1.03E-05
1210,1.17E-05
1211,2.18E-05
1212,2.35E-05
1213,2.75E-05
1214,2.78E-05
1215,7.37E-06
1216,-2.45E-05
1217,-4.42E-05
1218,-4.03E-05
1219,-1.96E-05
1220,1.84E-06
1221,1.27E-05
1222,8.38E-06
1223,-5.04E-06
1224,-1.34E-05
1225,-9.57E-06
1226,1.84E-06
1227,1.63E-05
1228,2.82E-05
1229,2.75E-05
1230,1.14E-05
1231,-3.69E-06
1232,-1.04E-05
1233,-1.58E-05
1234,-2.38E-05
1235,-3.21E-05
1236,-3.91E-05
1237,-3.98E-05
1238,-3.19E-05
1239,-2.55E-05
1240,-1.71E-05
1241,3.41E-07
1242,2.48E-05
1243,4.50E-05
1244,5.15E-05
1245,5.57E-05
1246,6.95E-05
1247,6.72E-05
1248,2.82E-05
1249,-2.62E-05
1250,-5.02E-05
1251,-2.21E-05
1252,2.89E-05
1253,5.51E-05
1254,4.77E-05
1255,2.69E-05
1256,6.73E-06
1257,-1.19E-05
1258,-2.62E-05
1259,-2.92E-05
1260,-2.30E-05
1261,-1.58E-05
1262,-8.20E-06
1263,-1.22E-05
1264,-4.66E-05
1265,-9.16E-05
1266,-0.00011999
1267,-9.51E-05
1268,2.96E-05
1269,0.0001479
1270,0.00014606
1271,6.99E-05
1272,1.03E-05
1273,-8.70E-06
1274,-9.37E-06
1275,-6.35E-06
1276,-1.37E-07
1277,6.41E-06
1278,9.77E-06
1279,8.76E-06
1280,5.57E-06
1281,7.25E-06
1282,1.01E-05
1283,2.05E-06
1284,-1.51E-05
1285,-2.48E-05
1286,-2.38E-05
1287,-1.14E-05
1288,-1.30E-06
1289,-6.34E-06
1290,-1.29E-05
1291,-1.14E-05
1292,-4.99E-06
1293,-9.63E-07
1294,-2.31E-06
1295,-7.68E-06
1296,-2.64E-06
1297,1.48E-05
1298,2.15E-07
1299,-4.56E-05
1300,-4.16E-05
1301,1.38E-05
1302,4.37E-05
1303,2.54E-05
1304,5.19E-08
1305,-9.35E-06
1306,-6.66E-06
1307,-9.68E-06
1308,-3.62E-05
1309,-5.94E-05
1310,-3.28E-05
1311,2.31E-05
1312,5.04E-05
1313,3.70E-05
1314,1.35E-05
1315,6.01E-08
1316,-1.95E-06
1317,-6.10E-07
1318,-2.73E-07
1319,1.74E-06
1320,5.44E-06
1321,6.44E-06
1322,-1.03E-07
1323,-1.30E-05
1324,-2.56E-05
1325,-3.92E-05
1326,-4.73E-05
1327,-1.08E-05
1328,5.75E-05
1329,0.00012915
1330,0.00013838
1331,5.75E-05
1332,-9.33E-06
1333,-2.95E-06
1334,2.49E-05
1335,1.69E-05
1336,-1.96E-05
1337,-4.31E-05
1338,-4.15E-05
1339,-3.95E-05
1340,-4.44E-05
1341,-4.99E-05
1342,-4.27E-05
1343,-2.68E-05
1344,-1.18E-05
1345,-1.43E-06
1346,3.78E-06
1347,5.46E-06
1348,7.30E-06
1349,9.82E-06
1350,7.14E-06
1351,1.93E-06
1352,3.95E-06
1353,-1.13E-05
1354,-7.07E-05
1355,-6.91E-05
1356,1.17E-05
1357,5.18E-05
1358,2.21E-05
1359,-1.28E-05
1360,-1.85E-05
1361,-1.20E-05
1362,-7.96E-06
1363,4.32E-07
1364,1.45E-05
1365,2.36E-05
1366,2.33E-05
1367,1.72E-05
1368,9.50E-06
1369,3.46E-06
1370,-1.91E-06
1371,-6.28E-06
1372,-3.59E-06
1373,-2.75E-06
1374,-2.99E-05
1375,-7.02E-05
1376,-3.06E-05
1377,6.64E-05
1378,9.96E-05
1379,5.75E-05
1380,1.56E-05
1381,8.00E-06
1382,1.19E-05
1383,3.80E-06
1384,-9.62E-06
1385,-1.43E-05
1386,-1.28E-05
1387,-1.40E-05
1388,-2.74E-05
1389,-4.86E-05
1390,-5.34E-05
1391,-3.45E-05
1392,-2.90E-06
1393,2.09E-05
1394,1.82E-05
1395,-1.22E-06
1396,-5.25E-06
1397,1.29E-05
1398,3.22E-05
1399,3.77E-05
1400,3.03E-05
1401,1.62E-05
1402,8.85E-06
1403,1.46E-05
1404,3.30E-05
1405,5.18E-05
1406,4.96E-05
1407,3.32E-05
1408,2.23E-05
1409,2.16E-05
1410,2.50E-05
1411,2.50E-05
1412,1.86E-05
1413,8.69E-06
1414,-2.05E-06
1415,-2.94E-05
1416,-7.41E-05
1417,-0.00010343
1418,-0.00012172
1419,-0.00011064
1420,7.86E-06
1421,0.0001418
1422,0.0001559
1423,6.85E-05
1424,-1.77E-05
1425,-5.86E-05
1426,-5.32E-05
1427,-1.97E-05
1428,1.00E-05
1429,2.48E-05
1430,2.36E-05
1431,1.22E-05
1432,-1.88E-07
1433,-6.57E-06
1434,-1.87E-06
1435,4.85E-06
1436,4.86E-07
1437,-1.08E-05
1438,-1.53E-05
1439,-1.86E-06
1440,8.88E-06
1441,-2.70E-06
1442,-2.20E-05
1443,-3.17E-05
1444,-3.64E-05
1445,-3.27E-05
1446,-2.67E-05
1447,-4.50E-05
1448,-6.97E-05
1449,-2.77E-05
1450,5.57E-05
1451,8.74E-05
1452,5.99E-05
1453,3.61E-05
1454,3.71E-05
1455,4.65E-05
1456,4.78E-05
1457,3.76E-05
1458,4.87E-06
1459,-4.78E-05
1460,-9.68E-05
1461,-0.00011665
1462,-5.72E-05
1463,4.10E-05
1464,0.00010558
1465,0.0001123
1466,2.77E-05
1467,-6.86E-05
1468,-9.05E-05
1469,-6.09E-05
1470,-3.29E-05
1471,-1.68E-05
1472,-4.19E-06
1473,4.04E-06
1474,4.21E-06
1475,-1.16E-06
1476,-6.70E-06
1477,-1.12E-05
1478,-1.59E-05
1479,-1.59E-05
1480,-1.36E-05
1481,-1.29E-05
1482,-1.56E-05
1483,-1.86E-05
1484,-1.66E-05
1485,-9.55E-06
1486,-5.85E-06
1487,-7.20E-06
1488,-5.18E-06
1489,1.58E-05
1490,6.18E-05
1491,7.52E-05
1492,4.38E-05
1493,1.53E-05
1494,-5.85E-06
1495,-1.27E-05
1496,-4.84E-06
1497,6.07E-06
1498,1.16E-05
1499,8.42E-06
1500,1.88E-06
1501,-4.00E-06
1502,-6.18E-06
1503,-2.65E-06
1504,-4.70E-07
1505,3.56E-06
1506,-2.08E-05
1507,-7.08E-05
1508,-3.42E-05
1509,5.32E-05
1510,7.00E-05
1511,2.54E-05
1512,-1.31E-05
1513,-2.19E-05
1514,-8.52E-06
1515,1.80E-05
1516,5.51E-05
1517,7.91E-05
1518,7.32E-05
1519,5.27E-05
1520,3.83E-05
1521,3.26E-05
1522,3.13E-05
1523,2.64E-05
1524,1.67E-05
1525,1.10E-05
1526,9.95E-06
1527,9.68E-06
1528,4.98E-06
1529,-1.01E-05
1530,-3.09E-05
1531,-4.34E-05
1532,-4.67E-05
1533,-5.86E-05
1534,-8.00E-05
1535,-9.89E-05
1536,-9.56E-05
1537,-8.78E-06
1538,0.00012382
1539,0.00016242
1540,9.14E-05
1541,-1.06E-05
1542,-8.38E-05
1543,-0.00011587
1544,-5.07E-05
1545,7.08E-05
1546,0.00011844
1547,8.49E-05
1548,2.11E-05
1549,-5.34E-05
1550,-7.59E-05
1551,-8.12E-06
1552,6.67E-05
1553,7.08E-05
1554,3.25E-05
1555,4.98E-06
1556,-2.41E-06
1557,-3.75E-06
1558,-8.12E-06
1559,-1.52E-05
1560,-1.73E-05
1561,-1.40E-05
1562,-9.12E-06
1563,-4.43E-06
1564,-1.07E-06
1565,-2.08E-06
1566,-6.78E-06
1567,-1.15E-05
1568,-2.86E-05
1569,-6.37E-05
1570,-5.46E-05
1571,1.76E-05
1572,7.21E-05
1573,5.82E-05
1574,8.16E-06
1575,-3.08E-05
1576,-4.47E-05
1577,-3.60E-05
1578,-1.65E-05
1579,6.08E-07
1580,4.47E-06
1581,-1.74E-06
1582,-1.05E-05
1583,-1.90E-05
1584,-1.99E-05
1585,-1.05E-05
1586,-2.42E-06
1587,2.70E-07
1588,2.62E-06
1589,-4.09E-06
1590,-2.26E-05
1591,-3.85E-05
1592,-3.80E-05
1593,-1.33E-05
1594,1.84E-05
1595,4.46E-05
1596,5.95E-05
1597,4.73E-05
1598,6.81E-06
1599,-3.83E-05
1600,-5.21E-05
1601,-3.26E-05
1602,-8.46E-06
1603,1.61E-06
1604,-6.28E-06
1605,-2.99E-05
1606,-5.78E-05
1607,-7.69E-05
1608,-4.27E-05
1609,4.39E-05
1610,9.90E-05
1611,6.04E-05
1612,2.02E-05
1613,2.11E-05
1614,-1.05E-05
1615,-4.17E-05
1616,-2.46E-05
1617,1.74E-05
1618,3.27E-05
1619,8.49E-06
1620,-1.15E-05
1621,3.62E-06
1622,2.85E-05
1623,2.78E-05
1624,1.29E-05
1625,7.98E-06
1626,1.59E-05
1627,1.91E-05
1628,9.34E-07
1629,-3.36E-05
1630,-6.15E-05
1631,-6.45E-05
1632,-5.19E-05
1633,-3.94E-05
1634,-3.10E-05
1635,-2.93E-05
1636,-3.70E-05
1637,-4.54E-05
1638,-4.44E-05
1639,-3.63E-05
1640,-3.10E-05
1641,-3.72E-05
1642,-4.67E-05
1643,-4.41E-05
1644,-2.58E-05
1645,1.30E-05
1646,7.01E-05
1647,8.18E-05
1648,5.60E-05
1649,4.42E-05
1650,2.38E-05
1651,-2.09E-06
1652,-2.26E-05
1653,-3.57E-05
1654,-2.64E-05
1655,4.12E-06
1656,3.72E-05
1657,5.65E-05
1658,5.70E-05
1659,4.21E-05
1660,2.01E-05
1661,2.27E-06
1662,-5.11E-06
1663,2.56E-07
1664,1.37E-05
1665,8.98E-06
1666,-3.21E-05
1667,-8.37E-05
1668,-0.00011237
1669,-6.76E-05
1670,4.32E-05
1671,9.54E-05
1672,5.67E-05
1673,9.26E-07
1674,-1.99E-05
1675,-1.15E-05
1676,9.26E-07
1677,1.13E-05
1678,2.09E-05
1679,2.78E-05
1680,3.25E-05
1681,3.65E-05
1682,8.31E-06
1683,-5.23E-05
1684,-5.92E-05
1685,-2.58E-05
1686,6.97E-06
1687,8.08E-05
1688,0.00013705
1689,0.00010667
1690,1.57E-05
1691,-7.73E-05
1692,-0.00012396
1693,-7.31E-05
1694,3.58E-05
1695,0.00011153
1696,0.00010297
1697,4.29E-05
1698,9.22E-07
1699,5.86E-07
1700,1.42E-05
1701,2.22E-05
1702,1.77E-05
1703,6.96E-06
1704,1.26E-06
1705,-4.22E-07
1706,-2.10E-06
1707,-9.65E-06
1708,-1.79E-05
1709,-1.57E-05
1710,-3.28E-06
1711,7.63E-06
1712,8.98E-06
1713,4.28E-06
1714,-1.43E-06
1715,-8.15E-06
1716,-1.13E-05
1717,-1.12E-05
1718,-1.42E-05
1719,-1.27E-05
1720,-4.62E-06
1721,-5.46E-06
1722,-2.78E-05
1723,-6.09E-05
1724,-9.06E-05
1725,-9.85E-05
1726,-4.10E-05
1727,5.50E-05
1728,9.32E-05
1729,5.58E-05
1730,-5.95E-07
1731,-2.80E-05
1732,-2.54E-05
1733,-1.44E-05
1734,-1.43E-06
1735,1.94E-05
1736,3.83E-05
1737,3.92E-05
1738,2.78E-05
1739,1.69E-05
1740,1.17E-05
1741,1.69E-05
1742,3.05E-05
1743,3.88E-05
1744,2.61E-05
1745,-2.78E-06
1746,-2.34E-05
1747,-1.08E-05
1748,6.12E-06
1749,-1.08E-05
1750,-4.63E-06
1751,-1.25E-05
1752,-6.82E-05
1753,-9.14E-05
1754,-4.88E-05
1755,8.13E-06
1756,3.05E-05
1757,1.60E-05
1758,-8.49E-06
1759,-2.19E-05
1760,-2.53E-05
1761,-3.08E-05
1762,-3.97E-05
1763,-3.95E-05
1764,-2.38E-05
1765,5.27E-06
1766,3.38E-05
1767,4.32E-05
1768,3.82E-05
1769,3.48E-05
1770,3.52E-05
1771,4.02E-05
1772,4.52E-05
1773,3.88E-05
1774,2.11E-05
1775,-4.97E-06
1776,-3.28E-05
1777,-4.96E-05
1778,-4.74E-05
1779,-3.62E-05
1780,-3.20E-05
1781,-4.07E-05
1782,-5.13E-05
1783,-4.66E-05
1784,-2.86E-05
1785,-1.45E-05
1786,-5.81E-06
1787,1.20E-05
1788,3.95E-05
1789,5.43E-05
1790,2.89E-05
1791,-2.39E-05
1792,-6.42E-05
1793,-4.06E-05
1794,8.01E-05
1795,0.00017614
1796,0.00012444
1797,-2.09E-05
1798,-8.97E-05
1799,-3.89E-05
1800,2.29E-05
1801,3.33E-05
1802,2.24E-05
1803,2.24E-05
1804,3.15E-05
1805,4.52E-05
1806,6.80E-05
1807,6.17E-05
1808,-1.95E-06
1809,-8.15E-05
1810,-0.00013103
1811,-9.65E-05
1812,-2.80E-05
1813,6.20E-08
1814,-7.16E-06
1815,-1.32E-05
1816,-9.84E-06
1817,-3.80E-06
1818,3.25E-06
1819,9.12E-06
1820,6.94E-06
1821,-2.63E-06
1822,-1.34E-05
1823,-2.26E-05
1824,-2.78E-05
1825,-2.60E-05
1826,-1.07E-05
1827,7.78E-06
1828,1.60E-05
1829,6.94E-06
1830,-4.39E-05
1831,-5.08E-05
1832,4.92E-05
1833,0.00012796
1834,0.00010564
1835,4.22E-05
1836,6.94E-06
1837,3.58E-06
1838,-1.62E-06
1839,-2.80E-05
1840,-7.21E-05
1841,-6.91E-05
1842,3.55E-05
1843,0.00012343
1844,0.00010077
1845,3.18E-05
1846,-4.81E-06
1847,-8.67E-06
1848,-5.82E-06
1849,-1.96E-06
1850,7.27E-07
1851,-2.46E-06
1852,-8.51E-06
1853,-1.07E-05
1854,-5.32E-06
1855,3.91E-07
1856,-1.46E-06
1857,-5.82E-06
1858,-5.82E-06
1859,-5.32E-06
1860,-3.47E-06
1861,-2.46E-06
1862,-8.67E-06
1863,-2.29E-05
1864,-3.32E-05
1865,-3.39E-05
1866,-2.33E-05
1867,-5.32E-06
1868,1.65E-05
1869,3.83E-05
1870,5.33E-05
1871,5.29E-05
1872,3.09E-05
1873,-4.98E-06
1874,-4.34E-05
1875,-8.27E-05
1876,-8.74E-05
1877,-4.41E-05
1878,2.51E-05
1879,9.72E-05
1880,7.88E-05
1881,-5.49E-06
1882,-5.97E-05
1883,-5.99E-05
1884,-3.17E-05
1885,-8.85E-06
1886,-7.90E-07
1887,2.23E-06
1888,2.57E-06
1889,-3.14E-06
1890,-1.34E-05
1891,-1.93E-05
1892,-1.66E-05
1893,-1.12E-05
1894,-1.47E-05
1895,-2.65E-05
1896,-2.61E-05
1897,-1.15E-05
1898,2.23E-06
1899,6.59E-06
1900,7.60E-06
1901,7.26E-06
1902,8.94E-06
1903,8.94E-06
1904,5.25E-06
1905,-2.14E-06
1906,-8.51E-06
1907,-1.19E-05
1908,-1.52E-05
1909,-1.57E-05
1910,-3.81E-06
1911,2.24E-05
1912,5.43E-05
1913,7.10E-05
1914,6.32E-05
1915,3.85E-05
1916,6.09E-06
1917,-1.79E-05
1918,-1.17E-05
1919,9.11E-06
1920,1.90E-05
1921,1.46E-05
1922,1.39E-06
1923,-7.51E-06
1924,-1.47E-06
1925,8.27E-06
1926,1.22E-06
1927,-1.99E-05
1928,-3.89E-05
1929,-5.23E-05
1930,-5.75E-05
1931,-4.81E-05
1932,-7.68E-06
1933,2.27E-05
1934,-1.25E-05
1935,-3.94E-05
1936,1.95E-05
1937,9.08E-05
1938,8.88E-05
1939,4.52E-05
1940,1.70E-05
1941,1.13E-05
1942,8.60E-06
1943,4.03E-08
1944,-1.29E-05
1945,-1.79E-05
1946,-9.19E-06
1947,2.73E-06
1948,7.26E-06
1949,4.91E-06
1950,6.08E-06
1951,8.94E-06
1952,-9.70E-06
1953,-5.27E-05
1954,-8.84E-05
1955,-8.51E-05
1956,9.44E-06
1957,0.00012693
1958,0.0001412
1959,7.52E-05
1960,2.02E-05
1961,4.57E-06
1962,4.40E-06
1963,8.76E-07
1964,-6.34E-06
1965,-7.18E-06
1966,1.55E-06
1967,8.60E-06
1968,5.91E-06
1969,-1.64E-06
1970,-5.84E-06
1971,-8.19E-06
1972,-1.41E-05
1973,-2.26E-05
1974,-3.24E-05
1975,-3.99E-05
1976,-3.61E-05
1977,-2.50E-05
1978,-1.62E-05
1979,-2.43E-05
1980,-6.59E-05
1981,-8.81E-05
1982,-2.60E-05
1983,5.16E-05
1984,5.86E-05
1985,1.68E-05
1986,-1.73E-05
1987,-2.13E-05
1988,-5.84E-06
1989,1.23E-05
1990,2.17E-05
1991,1.80E-05
1992,8.09E-06
1993,4.90E-06
1994,9.10E-06
1995,1.30E-05
1996,1.63E-05
1997,1.77E-05
1998,1.38E-05
1999,1.21E-06
2000,-2.46E-05
2001,-5.42E-05
2002,-6.39E-05
2003,-4.75E-05
2004,-1.94E-05
2005,-9.77E-07
2006,8.93E-06
2007,1.56E-05
2008,1.77E-05
2009,1.56E-05
2010,8.93E-06
2011,-1.36E-05
2012,-5.50E-05
2013,-3.87E-05
2014,8.68E-05
2015,0.00015781
2016,0.00010426
2017,7.41E-06
2018,-6.14E-05
2019,-8.14E-05
2020,-7.70E-05
2021,-7.90E-05
2022,-6.29E-05
2023,1.01E-05
2024,8.81E-05
2025,9.79E-05
2026,5.59E-05
2027,1.77E-05
2028,6.74E-06
2029,1.24E-05
2030,1.48E-05
2031,1.70E-05
2032,1.43E-05
2033,1.54E-06
2034,3.41E-05
2035,4.72E-05
2036,1.20E-06
2037,-3.24E-05
2038,-3.00E-05
2039,-1.79E-05
2040,-1.05E-05
2041,-7.36E-06
2042,-1.32E-06
2043,7.91E-06
2044,2.84E-05
2045,5.46E-05
2046,5.73E-05
2047,1.98E-05
2048,-3.76E-05
2049,-6.91E-05
2050,-5.18E-05
2051,-1.89E-05
2052,-3.84E-06
2053,-3.84E-06
2054,-3.50E-06
2055,-4.80E-07
2056,8.62E-07
2057,2.28E-08
2058,-6.19E-06
2059,-2.06E-05
2060,-3.67E-05
2061,-7.97E-05
2062,-0.00010253
2063,-1.63E-05
2064,7.92E-05
2065,8.08E-05
2066,2.50E-05
2067,-1.78E-05
2068,-2.40E-05
2069,-1.12E-05
2070,3.04E-06
2071,1.56E-05
2072,1.55E-05
2073,-2.85E-05
2074,-8.84E-05
2075,-6.02E-05
2076,5.09E-05
2077,0.00012171
2078,0.00010023
2079,4.92E-05
2080,2.74E-05
2081,2.50E-05
2082,2.10E-05
2083,1.50E-05
2084,7.57E-06
2085,-3.34E-06
2086,-1.34E-05
2087,-1.86E-05
2088,-1.26E-05
2089,2.54E-06
2090,7.91E-06
2091,-3.17E-06
2092,-1.41E-05
2093,-1.93E-05
2094,-2.95E-05
2095,-4.56E-05
2096,-5.65E-05
2097,-5.18E-05
2098,-3.29E-05
2099,-2.11E-05
2100,-4.08E-05
2101,-7.94E-05
2102,-0.00010422
2103,-8.00E-05
2104,3.31E-05
2105,0.00013547
2106,0.00012473
2107,5.59E-05
2108,1.34E-05
2109,9.75E-06
2110,1.58E-05
2111,1.80E-05
2112,1.56E-05
2113,1.28E-05
2114,1.19E-05
2115,9.92E-06
2116,1.08E-05
2117,9.92E-06
2118,1.18E-05
2119,2.50E-05
2120,2.33E-05
2121,1.52E-06
2122,-1.29E-05
2123,-1.44E-05
2124,-3.71E-05
2125,-5.97E-05
2126,-1.14E-05
2127,6.87E-05
2128,8.81E-05
2129,5.12E-05
2130,1.43E-05
2131,-2.84E-06
2132,-1.66E-05
2133,-3.67E-05
2134,-4.82E-05
2135,-3.81E-05
2136,-8.72E-06
2137,2.64E-05
2138,4.21E-05
2139,3.04E-05
2140,1.28E-05
2141,6.56E-06
2142,8.57E-06
2143,5.89E-06
2144,-2.10E-05
2145,-6.29E-05
2146,-8.49E-05
2147,-6.65E-05
2148,-1.86E-05
2149,2.64E-05
2150,4.38E-05
2151,3.17E-05
2152,1.23E-05
2153,4.04E-06
2154,7.56E-06
2155,1.13E-05
2156,1.39E-05
2157,1.34E-05
2158,9.91E-06
2159,6.05E-06
2160,6.89E-06
2161,6.89E-06
2162,-3.18E-06
2163,-2.27E-05
2164,-4.04E-05
2165,-3.71E-05
2166,-6.54E-06
2167,2.64E-05
2168,3.24E-05
2169,9.24E-06
2170,-1.53E-05
2171,-3.64E-05
2172,-6.70E-05
2173,-4.98E-05
2174,-4.21E-05
2175,-7.97E-05
2176,-6.06E-05
2177,4.05E-05
2178,0.00011398
2179,8.81E-05
2180,1.26E-05
2181,-2.67E-05
2182,-1.50E-06
2183,3.54E-05
2184,1.83E-05
2185,-5.96E-05
2186,-9.52E-05
2187,-6.21E-06
2188,8.95E-05
2189,9.13E-05
2190,4.52E-05
2191,1.43E-05
2192,-3.52E-06
2193,-2.11E-05
2194,-1.61E-05
2195,2.19E-06
2196,-1.90E-05
2197,-5.69E-05
2198,-2.28E-05
2199,4.95E-05
2200,6.23E-05
2201,2.08E-05
2202,-1.66E-05
2203,-2.72E-05
2204,-2.27E-05
2205,-2.10E-05
2206,-2.00E-05
2207,-1.53E-05
2208,-8.56E-06
2209,-3.19E-06
2210,-1.84E-06
2211,-9.57E-06
2212,-2.37E-05
2213,-3.58E-05
2214,-3.14E-05
2215,-2.68E-06
2216,3.44E-05
2217,4.92E-05
2218,3.51E-05
2219,1.06E-05
2220,-6.55E-06
2221,-1.56E-05
2222,-6.88E-06
2223,2.28E-05
2224,1.80E-05
2225,-1.14E-05
2226,-3.04E-05
2227,-4.46E-05
2228,-3.88E-05
2229,-1.49E-05
2230,4.53E-06
2231,1.29E-05
2232,-9.57E-06
2233,-6.56E-05
2234,-3.88E-05
2235,5.82E-05
2236,8.91E-05
2237,3.89E-05
2238,-8.23E-06
2239,-1.02E-05
2240,7.89E-06
2241,2.13E-05
2242,3.02E-05
2243,3.66E-05
2244,4.05E-05
2245,3.71E-05
2246,2.30E-05
2247,5.70E-06
2248,-1.85E-06
2249,-3.86E-06
2250,-7.22E-06
2251,-2.03E-05
2252,-5.96E-05
2253,-0.00011213
2254,-0.00014351
2255,-0.00011716
2256,1.01E-05
2257,0.00012521
2258,0.00011548
2259,3.71E-05
2260,-1.59E-05
2261,-2.60E-05
2262,-2.20E-05
2263,-2.37E-05
2264,-2.33E-05
2265,-1.76E-05
2266,-1.13E-05
2267,-5.88E-06
2268,-3.70E-06
2269,-6.55E-06
2270,-9.57E-06
2271,-7.22E-06
2272,-1.09E-05
2273,-4.75E-05
2274,-8.24E-05
2275,-3.74E-05
2276,4.63E-05
2277,7.15E-05
2278,3.34E-05
2279,-6.55E-06
2280,-2.01E-05
2281,-2.17E-05
2282,-2.15E-05
2283,-2.01E-05
2284,-1.61E-05
2285,-8.90E-06
2286,2.85E-06
2287,1.26E-05
2288,1.78E-05
2289,2.20E-05
2290,2.06E-05
2291,1.06E-05
2292,-1.52E-06
2293,-5.55E-06
2294,-8.57E-06
2295,-1.01E-05
2296,5.20E-06
2297,2.10E-05
2298,2.21E-05
2299,2.50E-05
2300,3.29E-05
2301,2.90E-05
2302,1.33E-05
2303,-3.87E-06
2304,-1.83E-05
2305,-2.22E-05
2306,-8.90E-06
2307,8.38E-06
2308,1.93E-05
2309,2.03E-05
2310,1.29E-05
2311,5.53E-06
2312,1.29E-05
2313,3.71E-05
2314,7.13E-05
2315,8.68E-05
2316,6.63E-05
2317,2.95E-05
2318,8.38E-06
2319,4.19E-06
2320,-2.74E-05
2321,-8.51E-05
2322,-7.29E-05
2323,1.22E-05
2324,6.31E-05
2325,4.33E-05
2326,8.21E-06
2327,-6.39E-06
2328,-9.24E-06
2329,-4.88E-06
2330,8.21E-06
2331,2.23E-05
2332,2.84E-05
2333,2.48E-05
2334,1.96E-05
2335,1.96E-05
2336,2.25E-05
2337,2.40E-05
2338,2.84E-05
2339,3.31E-05
2340,2.57E-05
2341,1.58E-05
2342,2.13E-05
2343,3.56E-05
2344,4.25E-05
2345,3.57E-05
2346,1.90E-05
2347,1.86E-05
2348,6.63E-05
2349,6.86E-05
2350,2.84E-06
2351,-4.89E-05
2352,-5.66E-05
2353,-5.74E-05
2354,-7.50E-05
2355,-8.34E-05
2356,-6.53E-05
2357,-3.88E-05
2358,-1.66E-05
2359,-6.85E-07
2360,9.93E-07
2361,-6.73E-06
2362,2.17E-06
2363,3.20E-05
2364,4.43E-05
2365,9.22E-06
2366,-4.65E-05
2367,-5.99E-05
2368,-1.90E-05
2369,3.25E-05
2370,6.02E-05
2371,4.14E-05
2372,-1.06E-05
2373,-4.20E-05
2374,-3.34E-05
2375,-1.68E-05
2376,-2.22E-05
2377,-4.32E-05
2378,-6.01E-05
2379,-6.80E-05
2380,-3.34E-05
2381,5.05E-05
2382,9.38E-05
2383,4.55E-05
2384,-5.36E-05
2385,-0.00014772
2386,-0.00013782
2387,1.49E-05
2388,0.00014719
2389,0.00014114
2390,6.38E-05
2391,1.83E-05
2392,1.54E-05
2393,1.58E-05
2394,1.49E-06
2395,-1.86E-05
2396,-3.07E-05
2397,-3.54E-05
2398,-3.81E-05
2399,-3.31E-05
2400,-1.43E-05
2401,1.59E-05
2402,3.30E-05
2403,2.63E-05
2404,7.54E-06
2405,-2.20E-05
2406,-5.89E-05
2407,-9.12E-05
2408,-9.33E-05
2409,-7.24E-06
2410,9.15E-05
2411,9.01E-05
2412,3.62E-05
2413,1.12E-05
2414,2.35E-05
2415,4.09E-05
2416,4.77E-05
2417,3.81E-05
2418,1.69E-05
2419,4.85E-07
2420,-7.24E-06
2421,-1.70E-05
2422,-3.54E-05
2423,-5.93E-05
2424,-9.33E-05
2425,-0.00011617
2426,-9.38E-05
2427,-2.23E-05
2428,0.00011361
2429,0.00017572
2430,0.00010556
2431,1.09E-05
2432,-3.54E-05
2433,-3.02E-05
2434,-1.04E-05
2435,2.67E-06
2436,7.87E-06
2437,5.85E-06
2438,1.47E-07
2439,-5.56E-06
2440,-8.25E-06
2441,-9.42E-06
2442,-1.29E-05
2443,-9.25E-06
2444,1.02E-05
2445,2.55E-05
2446,2.03E-05
2447,4.85E-06
2448,1.47E-07
2449,7.70E-06
2450,-1.50E-05
2451,-6.41E-05
2452,-4.69E-05
2453,3.37E-05
2454,7.47E-05
2455,5.02E-05
2456,1.09E-05
2457,-7.07E-06
2458,-6.23E-06
2459,-2.54E-06
2460,-1.70E-06
2461,-1.37E-06
2462,4.81E-07
2463,-1.20E-06
2464,-8.08E-06
2465,-2.35E-05
2466,-4.80E-05
2467,-6.40E-05
2468,-6.01E-05
2469,-3.83E-05
2470,-7.24E-06
2471,2.47E-05
2472,4.78E-05
2473,5.44E-05
2474,4.90E-05
2475,3.71E-05
2476,2.65E-05
2477,2.06E-05
2478,1.89E-05
2479,1.83E-05
2480,3.10E-05
2481,6.38E-05
2482,6.81E-05
2483,1.69E-05
2484,-9.93E-06
2485,-3.01E-05
2486,-6.58E-05
2487,-6.55E-05
2488,-2.57E-05
2489,6.69E-06
2490,2.66E-06
2491,-2.49E-05
2492,-5.44E-05
2493,-7.76E-05
2494,-8.65E-05
2495,-7.76E-05
2496,-4.97E-05
2497,-1.90E-05
2498,-8.92E-06
2499,-1.33E-05
2500,-1.76E-05
2501,-2.40E-05
2502,-3.41E-05
2503,-4.35E-05
2504,-5.02E-05
2505,-2.10E-05
2506,6.54E-05
2507,0.00013106
2508,0.00011562
2509,7.13E-05
2510,4.16E-05
2511,2.16E-05
2512,8.14E-07
2513,-2.40E-05
2514,-3.98E-05
2515,-3.14E-05
2516,-1.06E-05
2517,5.18E-06
2518,1.96E-05
2519,3.71E-05
2520,5.37E-05
2521,6.51E-05
2522,6.63E-05
2523,5.18E-05
2524,3.30E-05
2525,6.69E-06
2526,-4.79E-05
2527,-0.00012105
2528,-0.00010997
2529,-9.26E-06
2530,3.64E-05
2531,-5.90E-06
2532,-4.79E-05
2533,-4.72E-05
2534,-3.01E-05
2535,-1.73E-05
2536,-5.40E-06
2537,1.05E-05
2538,1.66E-05
2539,-1.06E-05
2540,-5.26E-05
2541,-7.61E-05
2542,-4.37E-05
2543,7.11E-05
2544,0.00015255
2545,0.00012569
2546,5.69E-05
2547,1.51E-05
2548,6.18E-06
2549,4.84E-06
2550,8.11E-07
2551,-1.54E-06
2552,-6.99E-07
2553,2.99E-06
2554,1.26E-05
2555,2.35E-05
2556,3.10E-05
2557,3.81E-05
2558,4.29E-05
2559,3.71E-05
2560,2.23E-05
2561,6.85E-06
2562,-1.87E-06
2563,-4.73E-06
2564,-9.26E-06
2565,-1.40E-05
2566,-1.73E-05
2567,-2.42E-05
2568,-2.97E-05
2569,-5.36E-05
2570,-0.00011115
2571,-0.00013179
2572,-8.95E-05
2573,-4.01E-05
2574,9.03E-06
2575,5.23E-05
2576,6.71E-05
2577,5.44E-05
2578,3.64E-05
2579,2.80E-05
2580,2.06E-05
2581,-5.33E-07
2582,-1.87E-05
2583,-4.35E-05
2584,-8.18E-05
2585,-5.73E-05
2586,2.82E-05
2587,7.38E-05
2588,3.47E-05
2589,-1.36E-05
2590,-1.21E-05
2591,2.88E-05
2592,6.44E-05
2593,6.38E-05
2594,2.30E-05
2595,-3.36E-05
2596,-5.96E-05
2597,-4.28E-05
2598,-2.03E-05
2599,-2.13E-05
2600,-3.54E-05
2601,-3.61E-05
2602,-1.55E-05
2603,1.29E-05
2604,3.34E-05
2605,4.04E-05
2606,1.29E-05
2607,-7.58E-06
2608,2.20E-05
2609,2.46E-05
2610,-3.22E-06
2611,-1.95E-05
2612,-2.97E-05
2613,-4.01E-05
2614,-4.32E-05
2615,-3.21E-05
2616,-1.66E-05
2617,-1.55E-05
2618,-3.18E-05
2619,-4.32E-05
2620,-3.34E-05
2621,-1.09E-05
2622,7.52E-06
2623,1.14E-05
2624,5.17E-06
2625,3.49E-06
2626,1.37E-05
2627,3.24E-05
2628,5.25E-05
2629,6.85E-05
2630,7.47E-05
2631,6.29E-05
2632,3.62E-05
2633,1.09E-05
2634,-1.53E-05
2635,-4.89E-05
2636,-8.21E-05
2637,-0.00010343
2638,-0.00010813
2639,-0.0001093
2640,-6.73E-05
2641,3.24E-05
2642,9.95E-05
2643,8.98E-05
2644,5.65E-05
2645,4.24E-05
2646,4.51E-05
2647,5.28E-05
2648,4.78E-05
2649,2.50E-05
2650,-3.89E-06
2651,-2.74E-05
2652,-4.50E-05
2653,-5.51E-05
2654,-4.28E-05
2655,-1.75E-05
2656,-8.93E-06
2657,-3.70E-05
2658,-8.28E-05
2659,-8.53E-05
2660,-3.13E-05
2661,3.20E-05
2662,6.59E-05
2663,6.09E-05
2664,3.57E-05
2665,1.83E-05
2666,1.41E-05
2667,1.68E-05
2668,2.30E-05
2669,2.23E-05
2670,-7.59E-06
2671,-4.67E-05
2672,-5.56E-05
2673,5.17E-06
2674,0.00014952
2675,0.00023647
2676,0.00018343
2677,7.15E-05
2678,-4.15E-05
2679,-0.00013532
2680,-0.00012592
2681,3.79E-05
2682,0.00020088
2683,0.00019249
2684,7.13E-05
2685,-1.56E-05
2686,-1.33E-05
2687,4.09E-05
2688,7.78E-05
2689,5.65E-05
2690,-1.63E-05
2691,-0.00011719
2692,-0.00020666
2693,-0.00022394
2694,-0.00017376
2695,-0.00014019
2696,-0.00012844
2697,-6.63E-05
2698,2.83E-05
2699,8.32E-05
2700,8.14E-05
2701,5.57E-05
2702,3.87E-05
2703,3.97E-05
2704,5.80E-05
2705,7.65E-05
2706,8.07E-05
2707,7.47E-05
2708,5.91E-05
2709,3.25E-05
2710,-9.27E-06
2711,-6.16E-05
2712,-0.00010628
2713,-0.00010997
2714,-6.80E-05
2715,-2.30E-05
2716,-8.09E-06
2717,-1.33E-05
2718,-4.23E-06
2719,7.02E-06
2720,3.02E-07
2721,-1.35E-05
2722,-2.27E-05
2723,-3.14E-05
2724,-4.20E-05
2725,-4.22E-05
2726,-2.77E-05
2727,-1.04E-06
2728,3.87E-05
2729,5.45E-05
2730,4.24E-05
2731,2.88E-05
2732,-2.47E-05
2733,-0.00010259
2734,-0.00014036
2735,-0.00011149
2736,-6.30E-05
2737,-4.72E-05
2738,-5.46E-05
2739,-6.70E-05
2740,-7.10E-05
2741,-6.55E-05
2742,-8.41E-05
2743,-3.98E-05
2744,7.20E-05
2745,0.00011545
2746,8.00E-05
2747,4.38E-05
2748,3.57E-05
2749,3.27E-05
2750,2.30E-05
2751,1.49E-05
2752,1.79E-05
2753,3.77E-05
2754,6.84E-05
2755,0.00012703
2756,0.00017184
2757,0.00011091
2758,3.83E-06
2759,-8.51E-05
2760,-0.00013784
2761,-0.00011635
2762,-4.59E-05
2763,9.70E-06
2764,3.14E-05
2765,3.27E-05
2766,2.53E-05
2767,1.83E-05
2768,2.23E-05
2769,3.59E-05
2770,4.09E-05
2771,3.17E-05
2772,1.89E-05
2773,5.17E-06
2774,-7.42E-06
2775,-7.92E-06
2776,4.67E-06
2777,1.41E-05
2778,1.59E-05
2779,1.59E-05
2780,9.53E-06
2781,-6.92E-06
2782,-2.34E-05
2783,-2.87E-05
2784,-2.74E-05
2785,-2.08E-05
2786,-1.20E-05
2787,-6.08E-06
2788,-3.39E-06
2789,5.00E-06
2790,2.15E-06
2791,-4.28E-05
2792,-7.79E-05
2793,-3.55E-05
2794,2.56E-05
2795,2.03E-05
2796,-1.70E-05
2797,2.06E-05
2798,0.00010924
2799,0.00014213
2800,0.00010722
2801,5.62E-05
2802,3.83E-06
2803,-6.30E-05
2804,-0.00011786
2805,-0.00013314
2806,-8.55E-05
2807,3.54E-05
2808,0.00016798
2809,0.000217
2810,0.000147
2811,3.84E-05
2812,-1.87E-05
2813,-1.93E-05
2814,-2.55E-06
2815,1.41E-05
2816,3.40E-05
2817,4.48E-05
2818,3.17E-05
2819,7.86E-06
2820,-7.92E-06
2821,-1.01E-05
2822,-8.93E-06
2823,-9.94E-06
2824,-6.24E-06
2825,2.15E-06
2826,1.15E-05
2827,1.41E-05
2828,-1.21E-06
2829,-2.67E-05
2830,-6.01E-05
2831,-8.78E-05
2832,-5.49E-05
2833,2.95E-05
2834,7.99E-05
2835,5.96E-05
2836,6.18E-06
2837,-3.95E-05
2838,-5.01E-05
2839,-1.30E-05
2840,4.31E-05
2841,5.85E-05
2842,3.97E-05
2843,3.35E-05
2844,3.82E-05
2845,3.59E-05
2846,3.27E-05
2847,3.24E-05
2848,2.90E-05
2849,-3.36E-08
2850,-5.69E-05
2851,-0.00011434
2852,-0.00016369
2853,-0.0001986
2854,-0.00021001
2855,-0.00018517
2856,-0.00014573
2857,-0.00012995
2858,-0.00011669
2859,-5.59E-05
2860,2.82E-05
2861,7.55E-05
2862,0.00011326
2863,0.00013425
2864,0.00013005
2865,0.00010722
2866,5.96E-05
2867,3.44E-05
2868,3.57E-05
2869,3.24E-05
2870,2.93E-05
2871,3.91E-05
2872,4.76E-05
2873,4.41E-05
2874,1.46E-05
2875,5.17E-06
2876,1.07E-05
2877,-2.91E-05
2878,-5.64E-05
2879,-3.23E-05
2880,-9.94E-06
2881,-4.65E-05
2882,-0.00010628
2883,-9.81E-05
2884,-2.20E-05
2885,1.26E-05
2886,-6.90E-05
2887,-0.00015731
2888,-0.0001046
2889,-4.95E-05
2890,-0.00010141
2891,-0.00015899
2892,-7.98E-05
2893,7.32E-05
2894,0.00013542
2895,8.25E-05
2896,4.63E-05
2897,8.00E-05
2898,8.34E-05
2899,6.56E-05
2900,6.73E-05
2901,5.85E-05
2902,2.35E-05
2903,-3.71E-05
2904,-0.00015043
2905,-0.00027984
2906,-0.00017527
2907,0.00021364
2908,0.0004023
2909,0.00020592
2910,-5.56E-05
2911,-0.00013112
2912,-6.70E-05
2913,4.06E-05
2914,0.00013509
2915,0.000123
2916,1.83E-05
2917,-0.0001041
2918,-0.00011266
2919,8.39E-05
2920,0.0002598
2921,0.00022438
2922,6.19E-05
2923,-2.77E-05
2924,1.91E-05
2925,7.90E-05
2926,6.22E-05
2927,1.17E-05
2928,-1.45E-05
2929,4.67E-06
2930,3.24E-05
2931,7.02E-06
2932,-3.07E-05
2933,-4.08E-05
2934,-1.95E-05
2935,3.10E-05
2936,6.53E-05
2937,2.75E-05
2938,-7.34E-05
2939,-0.00012206
2940,-6.80E-05
2941,2.65E-06
2942,2.30E-05
2943,4.67E-06
2944,-1.75E-05
2945,-2.66E-05
2946,-2.87E-05
2947,-3.51E-05
2948,-4.01E-05
2949,-3.26E-05
2950,-1.13E-05
2951,1.79E-05
2952,3.12E-05
2953,2.20E-05
2954,6.18E-06
2955,-4.23E-06
2956,-9.93E-06
2957,-1.63E-05
2958,-2.92E-05
2959,-4.42E-05
2960,-2.47E-05
2961,1.89E-05
2962,4.50E-06
2963,-4.06E-06
2964,5.62E-05
2965,5.59E-05
2966,-2.47E-05
2967,-8.03E-05
2968,-8.14E-05
2969,-4.28E-05
2970,3.61E-05
2971,8.00E-05
2972,4.19E-05
2973,-3.22E-06
2974,-3.09E-05
2975,-5.16E-05
2976,-2.47E-05
2977,5.42E-05
2978,0.00012737
2979,0.00010236
2980,3.14E-05
2981,-3.44E-05
2982,-0.00010225
2983,-0.00012457
2984,-8.98E-05
2985,-5.96E-05
2986,-5.66E-05
2987,-7.30E-05
2988,-0.00011601
2989,-0.00017778
2990,-0.00015227
2991,9.71E-06
2992,0.00017672
2993,0.00022573
2994,0.00014717
2995,4.06E-05
2996,-2.74E-05
2997,-6.11E-05
2998,-7.89E-05
2999,-8.51E-05
3000,-9.22E-05
3001,-0.00012524
3002,-0.00011501
3003,-1.19E-05
3004,7.95E-05
3005,8.46E-05
3006,4.39E-05
3007,-8.42E-06
3008,-6.68E-05
3009,-0.00010594
3010,-0.00010678
3011,-3.63E-05
3012,5.12E-05
3013,9.01E-05
3014,0.00011562
3015,0.00014281
3016,0.0001267
3017,6.76E-05
3018,3.44E-05
3019,4.34E-05
3020,5.05E-05
3021,3.17E-05
3022,6.44E-07
3023,-1.92E-05
3024,-3.83E-05
3025,-6.90E-05
3026,-7.87E-05
3027,-5.17E-05
3028,-8.25E-06
3029,3.61E-05
3030,8.00E-05
3031,0.00010656
3032,8.31E-05
3033,1.93E-05
3034,-3.04E-05
3035,-2.25E-05
3036,1.63E-05
3037,2.16E-06
3038,-9.62E-05
3039,-0.00022981
3040,-0.00030081
3041,-0.00017761
3042,8.00E-05
3043,0.0001549
3044,4.68E-05
3045,-2.84E-05
3046,-2.03E-05
3047,1.86E-05
3048,4.70E-05
3049,5.18E-05
3050,2.33E-05
3051,1.34E-05
3052,4.09E-05
3053,5.25E-05
3054,3.37E-05
3055,1.93E-05
3056,2.23E-05
3057,3.02E-05
3058,2.83E-05
3059,1.46E-05
3060,3.67E-06
3061,1.21E-05
3062,2.52E-05
3063,3.07E-05
3064,3.67E-05
3065,4.11E-05
3066,3.54E-05
3067,2.16E-05
3068,8.03E-06
3069,1.82E-06
3070,5.68E-06
3071,2.67E-05
3072,3.79E-05
3073,2.99E-05
3074,4.46E-05
3075,5.30E-05
3076,3.42E-05
3077,-3.60E-07
3078,-5.04E-05
3079,-9.47E-05
3080,-0.00010409
3081,-0.00011366
3082,-0.00011936
3083,-5.86E-05
3084,2.90E-05
3085,6.06E-05
3086,4.38E-05
3087,3.71E-05
3088,5.77E-05
3089,7.47E-05
3090,6.14E-05
3091,2.88E-05
3092,8.20E-06
3093,4.84E-06
3094,-1.37E-06
3095,-1.97E-05
3096,-2.60E-05
3097,-8.08E-06
3098,-2.54E-05
3099,-8.31E-05
3100,-0.0001536
3101,-0.00010291
3102,0.00010958
3103,0.00023883
3104,0.00018948
3105,8.61E-05
3106,3.81E-05
3107,5.99E-05
3108,0.00011193
3109,8.89E-05
3110,6.52E-06
3111,-8.70E-05
3112,-0.00017794
3113,-0.00020161
3114,-0.00013699
3115,-4.57E-05
3116,1.41E-05
3117,3.22E-05
3118,2.99E-05
3119,2.62E-05
3120,2.68E-05
3121,2.90E-05
3122,2.43E-05
3123,4.18E-06
3124,-3.02E-05
3125,-8.24E-05
3126,-0.00012188
3127,-6.03E-05
3128,4.41E-05
3129,6.59E-05
3130,2.30E-05
3131,-1.14E-05
3132,-2.30E-05
3133,-3.14E-05
3134,-6.65E-05
3135,-9.52E-05
3136,-0.000115
3137,-0.00012322
3138,-7.91E-06
3139,0.00014517
3140,0.00017521
3141,0.00011831
3142,2.97E-05
3143,-6.40E-05
3144,-4.25E-05
3145,4.68E-05
3146,7.23E-05
3147,4.08E-05
3148,4.18E-06
3149,-2.55E-05
3150,-5.26E-05
3151,-8.01E-05
3152,-9.87E-05
3153,-9.72E-05
3154,-7.77E-05
3155,-5.89E-05
3156,-6.18E-05
3157,-7.50E-05
3158,-6.36E-05
3159,-2.23E-05
3160,8.37E-06
3161,6.19E-06
3162,-8.41E-06
3163,-1.56E-05
3164,-1.53E-05
3165,-3.54E-06
3166,1.16E-05
3167,3.20E-05
3168,6.09E-05
3169,5.45E-05
3170,2.26E-05
3171,3.39E-05
3172,7.70E-05
3173,9.99E-05
3174,0.00010103
3175,9.88E-05
3176,8.68E-05
3177,5.97E-05
3178,1.61E-05
3179,-2.86E-05
3180,-4.82E-05
3181,-3.61E-05
3182,-1.43E-05
3183,-3.54E-06
3184,-1.43E-05
3185,-4.82E-05
3186,-9.52E-05
3187,-0.00013983
3188,-0.00015293
3189,-6.77E-05
3190,0.00012436
3191,0.0002761
3192,0.00023296
3193,8.94E-05
3194,3.29E-05
3195,4.28E-05
3196,1.16E-06
3197,-3.68E-05
3198,2.10E-05
3199,8.88E-05
3200,0.00010372
3201,7.08E-05
3202,4.01E-05
3203,2.68E-05
3204,-8.24E-06
3205,-6.88E-05
3206,-0.00010324
3207,-9.38E-05
3208,-6.51E-05
3209,-2.60E-05
3210,8.55E-06
3211,9.22E-06
3212,-4.62E-05
3213,-0.00012204
3214,-0.0001593
3215,-0.00016451
3216,-0.00018616
3217,-0.00023282
3218,-0.00020412
3219,3.78E-05
3220,0.00027744
3221,0.0002526
3222,9.08E-05
3223,4.52E-06
3224,1.81E-05
3225,4.65E-05
3226,3.84E-05
3227,7.21E-06
3228,-5.89E-06
3229,4.69E-06
3230,3.18E-06
3231,-2.69E-05
3232,5.96E-05
3233,0.0002192
3234,0.00023716
3235,0.00014283
3236,1.64E-05
3237,-6.50E-05
3238,-7.13E-05
3239,-7.47E-05
3240,-7.27E-05
3241,-5.66E-05
3242,-4.11E-05
3243,-1.76E-05
3244,-3.73E-05
3245,-7.22E-05
3246,-5.52E-05
3247,5.03E-06
3248,5.45E-05
3249,6.58E-05
3250,4.78E-05
3251,1.83E-05
3252,-9.24E-06
3253,-4.48E-05
3254,-0.000117
3255,-0.00021418
3256,-0.00015561
3257,9.60E-05
3258,0.00025328
3259,0.00021333
3260,0.00014048
3261,8.39E-05
3262,7.38E-06
3263,-4.52E-05
3264,-7.71E-05
3265,-0.00011347
3266,-5.62E-05
3267,5.35E-05
3268,6.03E-05
3269,-2.67E-05
3270,-9.18E-05
3271,-9.08E-05
3272,-5.96E-05
3273,-4.15E-05
3274,-3.64E-05
3275,-2.40E-05
3276,2.51E-06
3277,2.43E-05
3278,1.73E-05
3279,-1.06E-05
3280,-3.14E-05
3281,-3.31E-05
3282,-1.91E-05
3283,-2.52E-06
3284,1.22E-05
3285,2.60E-05
3286,4.63E-05
3287,3.71E-05
3288,-2.60E-05
3289,-5.86E-05
3290,-8.23E-06
3291,5.52E-05
3292,6.76E-05
3293,4.08E-05
3294,4.53E-06
3295,-2.67E-05
3296,-5.51E-05
3297,-7.64E-05
3298,-7.91E-05
3299,-5.56E-05
3300,1.64E-07
3301,5.32E-05
3302,1.21E-05
3303,-8.49E-05
3304,-9.06E-05
3305,3.52E-06
3306,6.13E-05
3307,2.63E-05
3308,8.89E-06
3309,7.96E-05
3310,0.00014451
3311,0.00012572
3312,6.86E-05
3313,4.60E-05
3314,3.66E-05
3315,2.10E-05
3316,1.21E-05
3317,-2.97E-05
3318,-0.00012421
3319,-0.00025211
3320,-0.00031119
3321,-0.00014116
3322,0.00015492
3323,0.00023549
3324,0.00012404
3325,4.72E-05
3326,5.69E-05
3327,7.40E-05
3328,6.46E-05
3329,4.45E-05
3330,1.16E-05
3331,-4.73E-05
3332,-0.00011296
3333,-0.00013814
3334,-9.11E-05
3335,3.88E-05
3336,0.00017842
3337,0.0001895
3338,9.99E-05
3339,3.04E-05
3340,-1.11E-05
3341,-2.32E-05
3342,1.96E-05
3343,1.46E-05
3344,-4.41E-05
3345,-7.00E-05
3346,-4.62E-05
3347,-3.86E-06
3348,4.48E-05
3349,0.00010558
3350,0.00011162
3351,5.29E-05
3352,-5.02E-07
3353,-6.68E-05
3354,-0.00013176
3355,-0.00012874
3356,-3.36E-05
3357,8.43E-05
3358,0.00010457
3359,2.00E-05
3360,-7.22E-05
3361,-0.00011162
3362,-5.15E-05
3363,8.64E-05
3364,0.00013915
3365,6.04E-05
3366,-4.15E-05
3367,-7.94E-05
3368,-7.10E-05
3369,-5.39E-05
3370,-3.76E-05
3371,-2.77E-05
3372,-3.57E-05
3373,-4.72E-05
3374,-4.08E-05
3375,-2.47E-05
3376,-1.43E-05
3377,-1.61E-05
3378,-1.53E-05
3379,-1.21E-05
3380,-1.66E-05
3381,-5.87E-06
3382,1.96E-05
3383,6.05E-06
3384,-2.35E-05
3385,-2.60E-05
3386,-2.90E-05
3387,-5.05E-05
3388,-0.00010372
3389,-0.00020242
3390,-0.00026906
3391,-0.00010893
3392,0.0001546
3393,0.00022241
3394,0.0001175
3395,3.39E-05
3396,2.80E-05
3397,3.84E-05
3398,3.98E-05
3399,1.34E-05
3400,-5.82E-05
3401,-4.88E-05
3402,4.95E-05
3403,9.42E-05
3404,6.09E-05
3405,5.02E-05
3406,9.48E-05
3407,0.00014822
3408,0.00014184
3409,4.99E-05
3410,-4.98E-05
3411,-0.00010154
3412,-9.60E-05
3413,-5.64E-05
3414,-2.82E-05
3415,-2.57E-05
3416,-3.34E-05
3417,-3.84E-05
3418,-3.62E-05
3419,-2.65E-05
3420,-8.21E-06
3421,1.23E-05
3422,2.77E-05
3423,4.25E-05
3424,5.99E-05
3425,7.20E-05
3426,7.45E-05
3427,5.62E-05
3428,3.37E-05
3429,2.47E-05
3430,-8.28E-07
3431,-5.92E-05
3432,-0.0001012
3433,-8.06E-05
3434,-3.34E-05
3435,1.36E-06
3436,1.83E-05
3437,1.03E-05
3438,-1.66E-05
3439,-3.76E-05
3440,-6.88E-05
3441,-0.00010305
3442,-6.41E-05
3443,-8.26E-07
3444,1.50E-05
3445,-1.16E-06
3446,-3.47E-05
3447,-2.01E-05
3448,5.66E-05
3449,9.52E-05
3450,4.79E-05
3451,-5.05E-05
3452,-0.00015525
3453,-0.00016565
3454,6.04E-05
3455,0.0003525
3456,0.00036995
3457,0.00017038
3458,-4.88E-07
3459,-5.22E-05
3460,-3.61E-05
3461,-1.90E-05
3462,-2.26E-05
3463,-3.15E-05
3464,-3.41E-05
3465,-3.00E-05
3466,-2.13E-05
3467,-3.54E-05
3468,-6.06E-05
3469,-1.79E-05
3470,3.71E-05
3471,-1.63E-05
3472,-0.00016565
3473,-0.00020325
3474,-3.04E-05
3475,0.00014454
3476,0.00019724
3477,0.00014034
3478,2.10E-05
3479,-6.58E-05
3480,-0.00011227
3481,-2.97E-05
3482,0.00014857
3483,0.00021
3484,0.00012288
3485,3.04E-05
3486,8.41E-06
3487,4.01E-05
3488,8.18E-05
3489,5.78E-05
3490,-4.21E-05
3491,-0.00010539
3492,-7.43E-05
3493,-1.07E-05
3494,1.43E-05
3495,-1.83E-06
3496,-2.53E-05
3497,-3.91E-05
3498,-3.94E-05
3499,-2.94E-05
3500,-1.76E-05
3501,-1.32E-05
3502,-1.83E-05
3503,-3.05E-05
3504,-4.13E-05
3505,-4.85E-05
3506,-5.25E-05
3507,-5.08E-05
3508,-4.45E-05
3509,-3.94E-05
3510,-3.20E-05
3511,-2.20E-05
3512,-1.49E-05
3513,-1.41E-05
3514,-9.21E-06
3515,3.04E-06
3516,1.76E-05
3517,2.49E-05
3518,1.82E-05
3519,3.88E-06
3520,-7.19E-06
3521,-1.63E-05
3522,-2.33E-05
3523,-2.77E-05
3524,-2.53E-05
3525,-1.12E-05
3526,3.38E-06
3527,8.65E-07
3528,-1.54E-05
3529,-2.87E-05
3530,-3.19E-05
3531,-2.15E-05
3532,-5.85E-06
3533,1.70E-06
3534,2.21E-06
3535,5.40E-06
3536,1.60E-05
3537,2.91E-05
3538,1.53E-05
3539,-6.39E-05
3540,-0.00014113
3541,-1.84E-05
3542,0.00018282
3543,0.00021588
3544,0.00012121
3545,1.90E-05
3546,-4.45E-05
3547,-6.76E-05
3548,1.24E-05
3549,0.000114
3550,0.00011433
3551,5.86E-05
3552,2.67E-05
3553,2.22E-05
3554,1.46E-05
3555,-1.93E-05
3556,-5.22E-05
3557,-3.54E-05
3558,-2.90E-05
3559,-6.71E-05
3560,-0.00011562
3561,-0.00011478
3562,-5.82E-05
3563,-3.83E-06
3564,1.90E-05
3565,1.83E-05
3566,1.16E-05
3567,1.23E-05
3568,2.03E-05
3569,2.60E-05
3570,2.59E-05
3571,1.43E-05
3572,-1.66E-05
3573,-6.69E-05
3574,-0.00016228
3575,-0.00030159
3576,-0.00043789
3577,-0.0004681
3578,-0.00013525
3579,0.00043191
3580,0.0006575
3581,0.00044937
3582,0.00018316
3583,7.30E-05
3584,6.00E-05
3585,6.63E-05
3586,6.25E-05
3587,9.77E-06
3588,-4.88E-05
3589,-2.75E-05
3590,2.82E-05
3591,2.97E-05
3592,-1.09E-05
3593,-2.95E-05
3594,-2.09E-05
3595,-1.57E-05
3596,-2.03E-05
3597,-2.60E-05
3598,-2.46E-05
3599,-1.56E-05
3600,-1.15E-05
3601,-2.26E-05
3602,-3.77E-05
3603,-4.56E-05
3604,-4.60E-05
3605,-4.31E-05
3606,-3.72E-05
3607,-2.97E-05
3608,-2.72E-05
3609,-2.80E-05
3610,-2.87E-05
3611,-2.70E-05
3612,-2.63E-05
3613,-2.46E-05
3614,-2.31E-05
3615,-2.51E-05
3616,-2.33E-05
3617,-6.67E-06
3618,2.79E-05
3619,6.68E-05
3620,8.55E-05
3621,7.17E-05
3622,4.99E-05
3623,6.16E-05
3624,9.92E-05
3625,0.00011972
3626,9.49E-05
3627,3.36E-05
3628,-2.56E-05
3629,-5.95E-05
3630,-6.96E-05
3631,-5.72E-05
3632,-3.86E-05
3633,-3.57E-05
3634,-3.84E-05
3635,-4.04E-05
3636,-4.18E-05
3637,-2.92E-05
3638,-5.50E-06
3639,5.58E-06
3640,-4.15E-06
3641,-2.16E-05
3642,-2.93E-05
3643,-2.03E-05
3644,-3.98E-06
3645,6.93E-06
3646,1.13E-05
3647,9.28E-06
3648,6.93E-06
3649,1.20E-05
3650,2.54E-05
3651,3.45E-05
3652,3.56E-05
3653,3.34E-05
3654,2.77E-05
3655,1.99E-05
3656,1.33E-05
3657,8.10E-06
3658,-1.80E-06
3659,-1.47E-05
3660,-2.56E-05
3661,-2.82E-05
3662,-2.23E-05
3663,-1.46E-05
3664,-4.65E-06
3665,8.61E-06
3666,2.89E-05
3667,6.13E-05
3668,0.00010059
3669,0.00014054
3670,0.00012241
3671,3.35E-05
3672,-4.83E-05
3673,-0.00010503
3674,-0.000125
3675,-0.00011241
3676,-0.00012584
3677,-0.00016344
3678,-0.00015974
3679,-9.04E-05
3680,1.67E-05
3681,0.00011033
3682,0.00017075
3683,0.00017915
3684,0.00012443
3685,4.74E-05
3686,-3.98E-06
3687,-2.46E-05
3688,-3.37E-05
3689,-4.36E-05
3690,-4.38E-05
3691,-2.19E-05
3692,-5.58E-05
3693,-0.00010519
3694,-3.23E-05
3695,2.51E-05
3696,-9.52E-06
3697,-1.87E-05
3698,2.86E-05
3699,5.51E-05
3700,3.92E-05
3701,1.03E-05
3702,-3.47E-05
3703,-0.00011123
3704,-0.00013003
3705,6.94E-06
3706,0.00020903
3707,0.00024125
3708,8.31E-05
3709,-2.46E-05
3710,2.04E-05
3711,9.05E-05
3712,5.02E-05
3713,-2.56E-05
3714,-3.27E-05
3715,5.52E-08
3716,1.84E-05
3717,2.00E-05
3718,1.26E-05
3719,-3.30E-06
3720,-3.59E-05
3721,-0.00011559
3722,-0.00022302
3723,-0.00021009
3724,-3.07E-05
3725,3.63E-05
3726,-8.34E-05
3727,-5.21E-05
3728,0.00016186
3729,0.00022917
3730,0.00012292
3731,7.61E-06
3732,-3.80E-05
3733,-3.82E-05
3734,-3.37E-05
3735,-3.27E-05
3736,-2.53E-05
3737,-1.87E-05
3738,-1.52E-05
3739,-5.14E-06
3740,1.80E-05
3741,4.22E-05
3742,4.19E-05
3743,1.25E-05
3744,-2.31E-05
3745,-3.25E-05
3746,-4.97E-06
3747,2.32E-05
3748,1.95E-05
3749,1.91E-06
3750,-1.05E-05
3751,-1.35E-05
3752,-8.67E-06
3753,5.65E-07
3754,1.37E-05
3755,2.78E-05
3756,2.83E-05
3757,1.70E-05
3758,2.04E-05
3759,4.29E-05
3760,6.94E-05
3761,7.12E-05
3762,2.37E-05
3763,-4.48E-05
3764,-8.47E-05
3765,-8.74E-05
3766,-8.32E-05
3767,-8.57E-05
3768,-8.20E-05
3769,-6.39E-05
3770,-4.14E-05
3771,-2.36E-05
3772,-7.99E-06
3773,5.44E-06
3774,1.57E-05
3775,1.94E-05
3776,1.40E-05
3777,3.42E-06
3778,-4.13E-06
3779,-8.49E-06
3780,-1.02E-05
3781,-5.81E-06
3782,-6.05E-07
3783,1.41E-06
3784,9.80E-06
3785,3.59E-06
3786,-3.10E-05
3787,-4.97E-06
3788,7.98E-05
3789,0.00010548
3790,5.92E-05
3791,1.69E-05
3792,1.70E-05
3793,3.67E-05
3794,4.86E-05
3795,5.19E-05
3796,5.93E-05
3797,6.77E-05
3798,6.12E-05
3799,2.81E-05
3800,-2.63E-05
3801,-7.13E-05
3802,-7.16E-05
3803,-3.43E-05
3804,3.43E-06
3805,2.31E-05
3806,2.17E-05
3807,1.23E-05
3808,9.11E-07
3809,-1.07E-05
3810,-1.89E-05
3811,-2.56E-05
3812,-2.53E-05
3813,-2.46E-05
3814,-2.73E-05
3815,-3.01E-05
3816,-2.53E-05
3817,-1.60E-05
3818,-1.13E-05
3819,-8.99E-06
3820,-7.98E-06
3821,-1.05E-05
3822,-8.99E-06
3823,3.10E-06
3824,1.94E-05
3825,2.47E-05
3826,2.17E-05
3827,1.97E-05
3828,-9.16E-06
3829,-4.88E-05
3830,-1.17E-05
3831,8.90E-05
3832,0.00013721
3833,8.32E-05
3834,-5.13E-06
3835,-5.97E-05
3836,-7.21E-05
3837,-7.91E-05
3838,-0.0001107
3839,-0.00015283
3840,-0.00018674
3841,-0.00016643
3842,-1.79E-05
3843,0.00013721
3844,0.00015332
3845,7.75E-05
3846,1.90E-05
3847,1.15E-05
3848,3.42E-05
3849,5.23E-05
3850,2.61E-05
3851,8.14E-06
3852,1.37E-05
3853,9.31E-06
3854,-7.31E-06
3855,-2.51E-05
3856,-3.57E-05
3857,-2.86E-05
3858,-1.65E-05
3859,-3.87E-05
3860,-2.46E-05
3861,5.36E-05
3862,7.53E-05
3863,6.47E-05
3864,3.78E-05
3865,-2.83E-05
3866,-7.53E-05
3867,-3.06E-05
3868,9.76E-05
3869,0.00018757
3870,0.00020352
3871,0.000201
3872,0.00014359
3873,4.36E-05
3874,-5.65E-05
3875,-0.00014443
3876,-0.00015853
3877,-9.76E-05
3878,-4.32E-05
3879,-3.35E-05
3880,-4.39E-05
3881,-5.06E-05
3882,-3.77E-05
3883,2.10E-06
3884,3.72E-05
3885,3.99E-05
3886,2.01E-05
3887,-6.12E-06
3888,-3.10E-05
3889,-4.51E-05
3890,-3.95E-05
3891,-1.99E-05
3892,-8.15E-08
3893,1.03E-05
3894,1.33E-05
3895,8.82E-06
3896,-8.14E-06
3897,-4.88E-05
3898,-0.00013067
3899,-0.00024632
3900,-0.00031698
3901,-0.00018908
3902,0.00012715
3903,0.00028224
3904,0.0001812
3905,5.33E-05
3906,3.18E-05
3907,4.32E-05
3908,1.99E-05
3909,-3.33E-05
3910,-0.00012412
3911,-0.00022651
3912,-0.0001493
3913,0.00014847
3914,0.00034435
3915,0.00026378
3916,6.20E-05
3917,-4.56E-05
3918,-2.53E-05
3919,1.60E-05
3920,9.15E-08
3921,-1.87E-05
3922,1.70E-05
3923,6.94E-05
3924,9.22E-05
3925,7.21E-05
3926,7.58E-05
3927,9.63E-05
3928,6.14E-05
3929,9.32E-06
3930,4.29E-07
3931,-1.18E-05
3932,-8.50E-05
3933,-0.00013821
3934,-9.44E-05
3935,-2.46E-05
3936,-9.13E-07
3937,-1.08E-05
3938,-1.52E-05
3939,-2.42E-06
3940,1.00E-05
3941,5.63E-06
3942,-1.05E-05
3943,-2.12E-05
3944,-2.26E-05
3945,-2.78E-05
3946,-3.72E-05
3947,-3.90E-05
3948,-3.03E-05
3949,-1.48E-05
3950,-7.96E-06
3951,-1.47E-05
3952,-2.22E-05
3953,-2.05E-05
3954,-1.33E-05
3955,-7.29E-06
3956,-5.61E-06
3957,-8.46E-06
3958,-1.65E-05
3959,-3.13E-05
3960,-6.23E-05
3961,-0.00010934
3962,-0.00014962
3963,-0.00014408
3964,-2.46E-05
3965,0.00014512
3966,0.00019464
3967,0.00011944
3968,3.43E-05
3969,3.96E-06
3970,1.10E-05
3971,2.11E-05
3972,2.83E-05
3973,3.43E-05
3974,3.22E-05
3975,3.08E-05
3976,3.72E-05
3977,3.01E-05
3978,4.47E-06
3979,-1.92E-05
3980,-2.68E-05
3981,-1.65E-05
3982,2.79E-06
3983,-8.79E-06
3984,-2.79E-05
3985,-1.42E-05
3986,3.12E-06
3987,-1.06E-05
3988,-5.77E-06
3989,3.65E-05
3990,2.60E-05
3991,-1.68E-05
3992,-1.94E-05
3993,1.57E-05
3994,4.56E-05
3995,6.07E-05
3996,6.61E-05
3997,5.57E-05
3998,3.25E-05
3999,1.37E-05
4000,4.81E-06
4001,-1.74E-06
4002,-9.80E-06
4003,-2.22E-05
4004,-4.59E-05
4005,-9.71E-05
4006,-0.00013031
4007,-2.73E-05
4008,0.00011995
4009,0.00013103
4010,5.03E-05
4011,1.10E-05
4012,2.36E-05
4013,3.18E-05
4014,6.32E-06
4015,-4.03E-05
4016,-6.69E-05
4017,-6.23E-05
4018,-5.02E-05
4019,-4.66E-05
4020,-3.92E-05
4021,-2.34E-05
4022,-1.30E-05
4023,-3.25E-06
4024,1.15E-05
4025,2.78E-05
4026,3.91E-05
4027,3.89E-05
4028,2.57E-05
4029,1.52E-06
4030,-2.15E-05
4031,-3.86E-05
4032,-5.45E-05
4033,-6.78E-05
4034,-6.73E-05
4035,-5.69E-05
4036,-5.50E-05
4037,-1.76E-05
4038,7.05E-05
4039,0.00011046
4040,6.72E-05
4041,7.06E-06
4042,-2.23E-05
4043,-3.27E-05
4044,-3.89E-05
4045,-4.24E-05
4046,-4.18E-05
4047,-3.49E-05
4048,-2.95E-05
4049,-3.22E-05
4050,-3.46E-05
4051,-5.10E-05
4052,-0.00011361
4053,-0.00017622
4054,-0.00013812
4055,7.24E-06
4056,0.00014085
4057,0.00021252
4058,0.00021521
4059,0.00014874
4060,8.13E-05
4061,5.26E-05
4062,4.74E-05
4063,4.10E-05
4064,1.88E-05
4065,-3.19E-05
4066,-0.00012049
4067,-0.00020357
4068,-0.00015389
4069,0.00014153
4070,0.00039481
4071,0.00033439
4072,0.00010141
4073,-7.01E-05
4074,-7.94E-05
4075,-2.15E-06
4076,4.75E-05
4077,4.13E-05
4078,1.25E-05
4079,-7.69E-06
4080,-7.01E-06
4081,6.75E-06
4082,1.21E-06
4083,-6.91E-05
4084,-0.00019064
4085,-0.00030511
4086,-0.00039474
4087,-0.00032324
4088,4.84E-05
4089,0.00033843
4090,0.00025316
4091,4.07E-05
4092,-1.96E-05
4093,3.08E-05
4094,6.79E-05
4095,5.64E-05
4096,1.95E-05
4097,-1.47E-05
4098,-2.55E-05
4099,-1.10E-05
4100,1.45E-05
4101,3.31E-05
4102,2.67E-05
4103,2.73E-06
4104,-1.84E-05
4105,-2.11E-05
4106,-2.97E-06
4107,2.84E-05
4108,5.31E-05
4109,4.97E-05
4110,1.82E-05
4111,-1.10E-05
4112,-4.81E-06
4113,2.19E-05
4114,3.06E-05
4115,3.41E-06
4116,-4.14E-05
4117,-7.46E-05
4118,-8.44E-05
4119,-7.38E-05
4120,-5.23E-05
4121,-2.91E-05
4122,-9.51E-06
4123,1.30E-05
4124,3.04E-05
4125,3.03E-05
4126,2.32E-05
4127,1.52E-05
4128,-7.99E-06
4129,-2.01E-05
4130,4.93E-06
4131,2.78E-05
4132,5.43E-05
4133,7.91E-05
4134,0.00012293
4135,0.0001189
4136,5.13E-05
4137,-1.27E-06
4138,-3.17E-05
4139,-6.84E-05
4140,-0.00012129
4141,-0.00014462
4142,-5.60E-05
4143,4.51E-05
4144,5.03E-05
4145,-1.77E-06
4146,-3.32E-05
4147,-2.41E-05
4148,-6.14E-06
4149,-8.32E-06
4150,-4.22E-05
4151,-4.36E-05
4152,2.91E-05
4153,7.83E-05
4154,4.69E-05
4155,-6.30E-06
4156,-2.43E-05
4157,-7.31E-06
4158,1.75E-05
4159,2.36E-05
4160,7.47E-06
4161,-1.17E-05
4162,-1.69E-05
4163,-9.32E-06
4164,-2.43E-06
4165,-5.96E-06
4166,-1.60E-05
4167,-3.42E-05
4168,-5.56E-05
4169,-6.49E-05
4170,-5.45E-05
4171,-2.98E-05
4172,-2.26E-06
4173,1.45E-05
4174,1.52E-05
4175,1.10E-05
4176,2.49E-05
4177,4.00E-05
4178,-1.97E-05
4179,-9.02E-05
4180,-3.06E-05
4181,9.14E-05
4182,0.00013001
4183,7.73E-05
4184,1.12E-05
4185,-2.78E-05
4186,-3.95E-05
4187,-3.62E-05
4188,-1.97E-05
4189,8.83E-06
4190,3.20E-05
4191,4.41E-05
4192,5.52E-05
4193,6.88E-05
4194,7.97E-05
4195,8.77E-05
4196,9.33E-05
4197,8.17E-05
4198,2.98E-05
4199,-5.29E-05
4200,-0.00012612
4201,-0.00013552
4202,-7.31E-05
4203,-8.29E-06
4204,-4.93E-06
4205,-4.44E-05
4206,-6.97E-05
4207,-5.49E-05
4208,-2.64E-05
4209,-1.26E-05
4210,-1.13E-05
4211,-2.05E-05
4212,-3.28E-05
4213,-3.40E-05
4214,-2.07E-05
4215,-5.59E-07
4216,1.62E-05
4217,2.29E-05
4218,1.86E-05
4219,1.17E-05
4220,1.15E-05
4221,1.66E-05
4222,1.09E-05
4223,-1.42E-05
4224,-4.49E-05
4225,-6.64E-05
4226,-7.42E-05
4227,-6.45E-05
4228,-8.61E-06
4229,7.93E-05
4230,0.00010033
4231,2.70E-05
4232,-6.22E-05
4233,-0.00011015
4234,-0.00013483
4235,-0.00011804
4236,2.35E-05
4237,0.00018577
4238,0.00021497
4239,0.00013994
4240,6.93E-05
4241,4.61E-05
4242,4.65E-05
4243,4.73E-05
4244,4.24E-05
4245,3.44E-05
4246,2.56E-05
4247,9.03E-06
4248,-2.94E-05
4249,-0.00011065
4250,-0.00024409
4251,-0.00032012
4252,-9.25E-05
4253,0.00026332
4254,0.00032442
4255,0.00014432
4256,-4.56E-06
4257,-3.01E-05
4258,-1.71E-06
4259,1.36E-05
4260,1.49E-05
4261,1.29E-05
4262,-1.19E-05
4263,-4.15E-05
4264,2.83E-06
4265,6.81E-05
4266,5.69E-05
4267,-1.06E-05
4268,-6.23E-05
4269,-0.00010057
4270,-0.00010543
4271,-4.15E-05
4272,5.92E-05
4273,0.00014567
4274,0.00013443
4275,5.69E-05
4276,-4.97E-05
4277,-0.00015847
4278,-0.0001249
4279,7.00E-05
4280,0.00020056
4281,0.00017337
4282,9.58E-05
4283,4.71E-05
4284,1.90E-05
4285,1.33E-06
4286,3.85E-06
4287,3.51E-05
4288,6.04E-05
4289,2.52E-05
4290,-3.83E-05
4291,-6.56E-05
4292,-6.19E-05
4293,-6.16E-05
4294,-6.09E-05
4295,-4.89E-05
4296,-4.45E-05
4297,-9.13E-05
4298,-0.00015628
4299,-0.0001556
4300,-9.32E-05
4301,-5.29E-05
4302,-7.84E-05
4303,-0.00011565
4304,-8.44E-05
4305,-4.20E-06
4306,4.28E-05
4307,3.16E-05
4308,-3.36E-06
4309,-3.07E-05
4310,-3.34E-05
4311,-7.22E-06
4312,3.44E-05
4313,5.84E-05
4314,5.54E-05
4315,4.31E-05
4316,2.82E-05
4317,7.56E-06
4318,-2.18E-06
4319,2.86E-06
4320,1.46E-05
4321,2.23E-05
4322,1.81E-05
4323,-7.55E-06
4324,-4.15E-05
4325,-5.42E-05
4326,-5.92E-05
4327,-0.00011715
4328,-0.0002422
4329,-0.00033854
4330,-0.00015961
4331,0.00031171
4332,0.00054535
4333,0.00036106
4334,8.26E-05
4335,-3.49E-05
4336,-1.56E-05
4337,2.03E-05
4338,2.30E-05
4339,8.91E-06
4340,-1.16E-06
4341,-1.01E-05
4342,-2.26E-05
4343,-2.83E-05
4344,-3.09E-05
4345,-3.66E-05
4346,-3.34E-05
4347,-1.26E-05
4348,2.00E-05
4349,4.35E-05
4350,3.80E-05
4351,2.08E-05
4352,1.50E-05
4353,2.60E-05
4354,4.52E-05
4355,6.53E-05
4356,7.61E-05
4357,7.20E-05
4358,5.36E-05
4359,1.83E-05
4360,-3.51E-05
4361,-8.29E-05
4362,-9.15E-05
4363,-6.29E-05
4364,-1.93E-05
4365,4.23E-06
4366,-3.00E-05
4367,-0.00012753
4368,-0.00022136
4369,-0.00015926
4370,8.95E-05
4371,0.00030636
4372,0.00027145
4373,7.24E-05
4374,-7.58E-05
4375,-0.00010487
4376,-6.83E-05
4377,-3.54E-05
4378,-3.30E-05
4379,-3.72E-05
4380,-1.32E-05
4381,1.88E-06
4382,-3.03E-05
4383,-4.68E-05
4384,-1.29E-05
4385,8.67E-05
4386,0.00015983
4387,0.00013113
4388,7.47E-05
4389,4.20E-05
4390,1.23E-05
4391,-2.66E-05
4392,-5.01E-05
4393,-4.88E-05
4394,-5.18E-05
4395,-7.18E-05
4396,-7.77E-05
4397,-5.28E-05
4398,-2.93E-05
4399,-2.53E-05
4400,-2.29E-05
4401,-1.29E-05
4402,1.56E-06
4403,8.95E-06
4404,6.09E-06
4405,-1.12E-06
4406,-9.85E-06
4407,-1.74E-05
4408,-1.27E-05
4409,4.25E-06
4410,-1.15E-05
4411,-3.42E-05
4412,-2.19E-05
4413,-9.51E-06
4414,-4.81E-06
4415,5.43E-06
4416,1.95E-05
4417,2.91E-05
4418,2.89E-05
4419,2.09E-05
4420,1.43E-05
4421,1.11E-05
4422,7.28E-06
4423,2.24E-06
4424,-7.16E-06
4425,-2.23E-05
4426,-3.33E-05
4427,-3.50E-05
4428,-7.99E-06
4429,3.23E-05
4430,7.45E-06
4431,1.24E-06
4432,6.91E-05
4433,0.00010531
4434,6.67E-05
4435,1.43E-05
4436,-5.81E-06
4437,-3.29E-06
4438,-1.27E-06
4439,-3.29E-06
4440,-3.12E-06
4441,-3.45E-06
4442,-7.82E-06
4443,-1.67E-05
4444,-2.33E-05
4445,-1.39E-05
4446,1.06E-05
4447,1.12E-05
4448,-3.27E-05
4449,-4.96E-05
4450,2.09E-06
4451,5.18E-05
4452,4.49E-05
4453,6.96E-06
4454,-2.11E-05
4455,-3.58E-05
4456,-4.46E-05
4457,-3.89E-05
4458,-1.80E-05
4459,7.63E-06
4460,3.82E-05
4461,5.33E-05
4462,2.71E-05
4463,-1.84E-05
4464,-6.45E-05
4465,-0.0001446
4466,-0.00025202
4467,-0.00019109
4468,7.85E-05
4469,0.00028778
4470,0.00025522
4471,0.00010197
4472,-2.43E-06
4473,-3.20E-05
4474,-2.53E-05
4475,-4.44E-06
4476,1.96E-05
4477,2.17E-05
4478,-8.47E-06
4479,-4.04E-05
4480,-3.87E-05
4481,-1.12E-05
4482,1.34E-05
4483,1.70E-05
4484,6.31E-06
4485,-1.75E-06
4486,3.45E-06
4487,1.40E-05
4488,2.04E-05
4489,2.31E-05
4490,2.02E-05
4491,-3.09E-06
4492,-4.74E-05
4493,-3.04E-05
4494,5.10E-05
4495,8.35E-05
4496,3.75E-05
4497,-1.92E-05
4498,-3.46E-05
4499,-1.58E-05
4500,5.47E-06
4501,1.60E-05
4502,1.96E-05
4503,3.28E-05
4504,4.59E-05
4505,7.66E-06
4506,-4.77E-05
4507,-3.26E-05
4508,2.85E-05
4509,5.78E-05
4510,4.53E-05
4511,2.78E-05
4512,2.63E-05
4513,2.91E-05
4514,2.48E-05
4515,9.01E-06
4516,-1.78E-05
4517,-5.28E-05
4518,-7.58E-05
4519,-7.26E-05
4520,-5.29E-05
4521,-3.73E-05
4522,-3.63E-05
4523,-4.44E-05
4524,-5.07E-05
4525,-4.67E-05
4526,-3.33E-05
4527,-2.30E-05
4528,-1.88E-05
4529,-1.52E-05
4530,-1.55E-05
4531,-1.83E-05
4532,-1.88E-05
4533,-1.53E-05
4534,-7.77E-06
4535,-7.18E-07
4536,4.58E-07
4537,-1.72E-06
4538,-2.73E-06
4539,-5.08E-06
4540,-1.06E-05
4541,-1.68E-05
4542,-1.92E-05
4543,-1.31E-05
4544,-2.06E-06
4545,4.99E-06
4546,5.33E-06
4547,1.97E-06
4548,-1.38E-06
4549,-7.10E-07
4550,4.83E-06
4551,1.19E-05
4552,1.81E-05
4553,2.08E-05
4554,1.71E-05
4555,1.17E-05
4556,1.32E-05
4557,1.98E-05
4558,2.53E-05
4559,2.63E-05
4560,2.25E-05
4561,1.86E-05
4562,1.34E-05
4563,9.03E-06
4564,1.04E-05
4565,1.64E-05
4566,2.04E-05
4567,2.16E-05
4568,2.04E-05
4569,1.86E-05
4570,1.84E-05
4571,1.37E-05
4572,5.34E-06
4573,-2.67E-08
4574,-8.65E-07
4575,6.46E-07
4576,7.70E-06
4577,1.51E-05
4578,1.88E-05
4579,2.25E-05
4580,2.38E-05
4581,1.71E-05
4582,4.68E-06
4583,-7.24E-06
4584,-1.85E-05
4585,-2.75E-05
4586,-3.56E-05
4587,-4.47E-05
4588,-4.20E-05
4589,-1.45E-05
4590,2.52E-05
4591,4.97E-05
4592,4.09E-05
4593,5.42E-05
4594,4.33E-05
4595,-4.32E-05
4596,-0.00011533
4597,-0.00012523
4598,-0.00013077
4599,-0.00012691
4600,-2.38E-05
4601,0.00011664
4602,0.00016398
4603,0.00012319
4604,7.20E-05
4605,4.97E-05
4606,4.33E-05
4607,3.12E-05
4608,1.56E-05
4609,1.67E-06
4610,-1.90E-05
4611,-4.13E-05
4612,-5.34E-05
4613,-5.27E-05
4614,-4.87E-05
4615,-4.77E-05
4616,-3.26E-05
4617,2.68E-06
4618,2.52E-05
4619,3.39E-05
4620,4.72E-05
4621,5.44E-05
4622,2.79E-05
4623,-1.83E-05
4624,-3.63E-05
4625,-1.71E-05
4626,1.17E-05
4627,3.05E-05
4628,3.37E-05
4629,2.65E-05
4630,1.38E-05
4631,-3.02E-06
4632,-1.11E-05
4633,-3.35E-06
4634,4.03E-06
4635,-2.85E-06
4636,-1.78E-05
4637,-2.85E-05
4638,-3.59E-05
4639,-4.20E-05
4640,-4.11E-05
4641,-3.34E-05
4642,-2.38E-05
4643,-1.64E-05
4644,-9.06E-06
4645,9.04E-09
4646,3.03E-06
4647,3.70E-06
4648,6.39E-06
4649,7.73E-06
4650,4.71E-06
4651,2.70E-06
4652,7.06E-06
4653,1.11E-05
4654,1.08E-05
4655,5.72E-06
4656,-4.35E-06
4657,-1.59E-05
4658,-2.62E-05
4659,-3.05E-05
4660,-2.65E-05
4661,-1.84E-05
4662,-1.37E-05
4663,-1.37E-05
4664,-1.21E-05
4665,-5.35E-06
4666,3.54E-06
4667,1.09E-05
4668,1.19E-05
4669,8.75E-06
4670,6.06E-06
4671,1.09E-05
4672,1.88E-05
4673,2.35E-05
4674,1.01E-05
4675,-3.41E-05
4676,-8.49E-05
4677,-0.0001116
4678,-3.89E-05
4679,0.00014052
4680,0.0002424
4681,0.00017962
4682,6.11E-05
4683,-3.83E-06
4684,-3.67E-05
4685,-7.47E-05
4686,-8.29E-05
4687,-1.57E-05
4688,7.09E-05
4689,8.93E-05
4690,4.87E-05
4691,7.42E-06
4692,-1.10E-05
4693,-1.81E-05
4694,-2.20E-05
4695,-2.53E-05
4696,-2.26E-05
4697,-1.91E-05
4698,-5.64E-05
4699,-5.85E-05
4700,3.19E-05
4701,8.92E-05
4702,5.27E-05
4703,-7.68E-06
4704,-2.98E-05
4705,-1.86E-05
4706,-7.35E-06
4707,-6.51E-06
4708,-7.18E-06
4709,-3.99E-06
4710,1.55E-06
4711,3.73E-06
4712,3.57E-06
4713,5.41E-06
4714,4.07E-06
4715,-6.34E-06
4716,-2.21E-05
4717,-2.92E-05
4718,-2.45E-05
4719,-1.71E-05
4720,-1.00E-05
4721,-4.32E-06
4722,-2.98E-06
4723,-3.65E-06
4724,-1.63E-06
4725,4.41E-06
4726,5.92E-06
4727,-2.88E-07
4728,-6.16E-06
4729,-3.31E-06
4730,5.08E-06
4731,9.95E-06
4732,4.75E-06
4733,-5.99E-06
4734,-1.47E-05
4735,-1.52E-05
4736,-6.66E-06
4737,9.12E-06
4738,2.24E-05
4739,2.37E-05
4740,1.52E-05
4741,6.60E-06
4742,3.58E-06
4743,5.93E-06
4744,8.95E-06
4745,1.38E-05
4746,1.70E-05
4747,1.92E-05
4748,1.78E-05
4749,3.58E-06
4750,-1.91E-05
4751,-3.79E-05
4752,-3.85E-05
4753,-1.45E-05
4754,2.36E-05
4755,4.50E-05
4756,3.92E-05
4757,2.09E-05
4758,5.10E-06
4759,-3.13E-06
4760,-7.32E-06
4761,-1.00E-05
4762,-1.00E-05
4763,-8.83E-06
4764,-8.16E-06
4765,-8.16E-06
4766,-7.82E-06
4767,-8.33E-06
4768,-9.33E-06
4769,-1.05E-05
4770,-1.03E-05
4771,-1.05E-05
4772,-1.17E-05
4773,-1.50E-05
4774,-1.50E-05
4775,-1.24E-05
4776,-1.22E-05
4777,-1.99E-05
4778,-2.90E-05
4779,-2.28E-05
4780,-4.63E-06
4781,1.58E-05
4782,2.46E-05
4783,1.95E-05
4784,1.62E-05
4785,1.82E-05
4786,1.95E-05
4787,2.73E-05
4788,3.53E-05
4789,3.80E-05
4790,3.90E-05
4791,4.54E-05
4792,5.78E-05
4793,6.96E-05
4794,4.41E-05
4795,-1.20E-05
4796,-4.59E-05
4797,-4.34E-05
4798,-9.29E-07
4799,2.66E-05
4800,1.42E-05
4801,-1.20E-05
4802,-3.58E-05
4803,-5.50E-05
4804,-6.54E-05
4805,-7.38E-05
4806,-8.87E-05
4807,-5.35E-05
4808,6.55E-05
4809,0.0001733
4810,0.000177
4811,0.00010415
4812,1.37E-05
4813,-6.32E-05
4814,-0.00011237
4815,-0.00011842
4816,-9.09E-05
4817,-6.13E-05
4818,-4.72E-05
4819,-4.96E-05
4820,-5.21E-05
4821,-4.20E-05
4822,-2.31E-05
4823,-6.96E-06
4824,1.10E-06
4825,7.14E-06
4826,1.39E-05
4827,1.57E-05
4828,1.28E-05
4829,1.32E-05
4830,1.64E-05
4831,1.84E-05
4832,2.76E-05
4833,3.99E-05
4834,3.74E-05
4835,1.10E-06
4836,-5.93E-05
4837,-0.00010968
4838,-0.00013418
4839,-7.43E-05
4840,8.27E-05
4841,0.00017029
4842,0.00012044
4843,4.00E-05
4844,3.79E-06
4845,-2.08E-06
4846,-2.76E-06
4847,-3.26E-06
4848,-4.27E-06
4849,-5.10E-06
4850,-4.94E-06
4851,-3.59E-06
4852,7.71E-07
4853,6.14E-06
4854,6.98E-06
4855,4.30E-06
4856,-1.24E-06
4857,-4.93E-06
4858,-1.24E-06
4859,1.99E-05
4860,4.54E-05
4861,1.64E-05
4862,-6.37E-05
4863,-8.28E-05
4864,-1.58E-05
4865,5.15E-05
4866,6.91E-05
4867,4.95E-05
4868,-6.44E-06
4869,-9.37E-05
4870,-0.00012712
4871,-2.05E-05
4872,0.0001129
4873,0.00014412
4874,9.11E-05
4875,3.50E-05
4876,1.14E-05
4877,7.49E-06
4878,5.48E-06
4879,-8.97E-07
4880,-6.94E-06
4881,-8.28E-06
4882,-6.60E-06
4883,-4.76E-06
4884,-6.10E-06
4885,-1.03E-05
4886,-1.43E-05
4887,-1.37E-05
4888,-9.29E-06
4889,-7.10E-06
4890,-7.94E-06
4891,-8.61E-06
4892,-8.28E-06
4893,-6.09E-06
4894,-4.42E-06
4895,-6.26E-06
4896,-1.05E-05
4897,-1.45E-05
4898,-1.57E-05
4899,-1.33E-05
4900,-1.31E-05
4901,-1.36E-05
4902,-8.95E-06
4903,-3.57E-06
4904,-4.24E-06
4905,-8.94E-06
4906,-9.95E-06
4907,-2.90E-06
4908,9.86E-06
4909,2.13E-05
4910,2.29E-05
4911,1.29E-05
4912,4.32E-06
4913,4.58E-07
4914,-1.89E-06
4915,-4.58E-06
4916,-9.28E-06
4917,-1.36E-05
4918,-1.10E-05
4919,-2.90E-06
4920,3.65E-06
4921,6.67E-06
4922,8.85E-06
4923,4.99E-06
4924,-2.39E-06
4925,-3.06E-06
4926,1.47E-06
4927,4.66E-06
4928,5.00E-06
4929,4.32E-06
4930,2.81E-06
4931,1.81E-06
4932,4.65E-07
4933,-5.42E-07
4934,-1.04E-06
4935,-1.04E-06
4936,-2.55E-06
4937,-6.58E-06
4938,-1.06E-05
4939,-1.18E-05
4940,-7.92E-06
4941,-1.55E-06
4942,3.49E-06
4943,7.02E-06
4944,9.53E-06
4945,1.52E-05
4946,2.06E-05
4947,2.16E-05
4948,2.03E-05
4949,1.73E-05
4950,1.51E-05
4951,1.32E-05
4952,1.16E-05
4953,6.51E-06
4954,-3.39E-06
4955,-8.26E-06
4956,-4.56E-06
4957,-2.04E-06
4958,-6.07E-06
4959,-1.51E-05
4960,-2.60E-05
4961,-4.18E-05
4962,-5.56E-05
4963,-5.02E-05
4964,-2.44E-05
4965,1.41E-05
4966,4.65E-05
4967,4.88E-05
4968,3.05E-05
4969,1.36E-05
4970,4.84E-06
4971,2.49E-06
4972,3.50E-06
4973,1.82E-06
4974,-2.04E-06
4975,-2.54E-06
4976,-2.88E-06
4977,-4.22E-06
4978,-5.23E-06
4979,-2.88E-06
4980,5.01E-06
4981,1.32E-05
4982,2.13E-05
4983,8.87E-06
4984,-1.89E-07
4985,5.81E-05
4986,8.41E-05
4987,3.34E-05
4988,-2.10E-05
4989,-4.55E-05
4990,-6.25E-05
4991,-8.95E-05
4992,-9.35E-05
4993,-4.63E-05
4994,-6.56E-06
4995,-1.29E-05
4996,2.72E-05
4997,0.00010036
4998,9.60E-05
4999,7.37E-05
5000,7.35E-05
5001,4.82E-05
5002,-4.04E-06
5003,-4.82E-05
5004,-5.09E-05
5005,-4.10E-05
5006,-6.73E-05
5007,-7.00E-05
5008,1.38E-05
5009,0.00011362
5010,0.00012957
5011,7.20E-05
5012,1.59E-05
5013,2.34E-06
5014,1.19E-05
5015,1.22E-05
5016,-6.05E-06
5017,-3.84E-05
5018,-7.34E-05
5019,-8.07E-05
5020,-4.80E-05
5021,-8.74E-06
5022,5.53E-06
5023,-5.55E-06
5024,-3.37E-05
5025,-5.19E-05
5026,-4.21E-05
5027,-2.12E-05
5028,-9.91E-06
5029,-8.90E-06
5030,-8.40E-06
5031,-3.43E-07
5032,1.09E-05
5033,1.33E-05
5034,4.53E-06
5035,-4.54E-06
5036,-2.86E-06
5037,3.02E-06
5038,4.86E-06
5039,2.51E-06
5040,-1.52E-06
5041,-4.87E-06
5042,-7.22E-06
5043,-5.54E-06
5044,-6.75E-07
5045,3.19E-06
5046,3.19E-06
5047,3.52E-06
5048,3.52E-06
5049,-8.41E-07
5050,-4.37E-06
5051,-3.36E-06
5052,-1.01E-06
5053,-5.04E-07
5054,2.01E-06
5055,6.55E-06
5056,9.90E-06
5057,9.90E-06
5058,9.40E-06
5059,7.89E-06
5060,6.72E-06
5061,1.26E-05
5062,1.90E-05
5063,-2.85E-06
5064,-3.94E-05
5065,-1.41E-05
5066,5.49E-05
5067,7.97E-05
5068,4.92E-05
5069,1.34E-05
5070,1.72E-07
5071,2.02E-06
5072,5.54E-06
5073,2.52E-06
5074,-1.17E-06
5075,-2.87E-05
5076,-7.57E-05
5077,-2.85E-05
5078,6.68E-05
5079,7.87E-05
5080,2.03E-05
5081,-2.65E-05
5082,-4.06E-05
5083,-3.79E-05
5084,-2.25E-05
5085,-3.85E-06
5086,-7.04E-06
5087,-2.16E-05
5088,-2.23E-05
5089,-1.11E-05
5090,-9.98E-07
5091,8.48E-07
5092,-9.05E-06
5093,-2.06E-05
5094,-2.21E-05
5095,-1.54E-05
5096,-9.22E-06
5097,-3.85E-06
5098,4.04E-06
5099,1.06E-05
5100,1.14E-05
5101,9.08E-06
5102,7.23E-06
5103,4.21E-06
5104,2.19E-06
5105,5.22E-06
5106,1.06E-05
5107,7.23E-06
5108,-7.54E-06
5109,-2.35E-05
5110,-2.16E-05
5111,1.82E-07
5112,2.94E-05
5113,4.82E-05
5114,4.18E-05
5115,1.95E-05
5116,1.69E-06
5117,-1.50E-06
5118,5.05E-06
5119,6.23E-06
5120,1.69E-06
5121,-1.52E-07
5122,1.36E-06
5123,1.86E-06
5124,1.85E-07
5125,-1.16E-06
5126,1.85E-07
5127,3.71E-06
5128,1.86E-06
5129,-8.37E-06
5130,-1.78E-05
5131,-2.11E-05
5132,-1.89E-05
5133,-1.16E-05
5134,-5.52E-06
5135,-2.50E-06
5136,-2.83E-06
5137,-4.51E-06
5138,-2.83E-06
5139,-3.15E-07
5140,3.21E-06
5141,8.75E-06
5142,1.36E-05
5143,1.40E-05
5144,8.92E-06
5145,3.21E-06
5146,6.93E-07
5147,1.90E-07
5148,-8.17E-07
5149,-9.85E-07
5150,2.37E-06
5151,5.23E-06
5152,3.55E-06
5153,3.38E-06
5154,8.08E-06
5155,1.48E-05
5156,1.83E-05
5157,1.80E-05
5158,1.53E-05
5159,8.25E-06
5160,-3.16E-06
5161,-1.11E-05
5162,-1.17E-05
5163,-9.54E-06
5164,-7.53E-06
5165,-3.67E-06
5166,-8.13E-07
5167,1.20E-06
5168,3.89E-06
5169,5.23E-06
5170,5.57E-06
5171,5.90E-06
5172,6.41E-06
5173,7.08E-06
5174,4.56E-06
5175,-4.84E-06
5176,-1.69E-05
5177,-2.40E-05
5178,-2.53E-05
5179,-2.16E-05
5180,-1.63E-05
5181,-9.20E-06
5182,1.97E-07
5183,1.26E-05
5184,2.44E-05
5185,1.56E-05
5186,7.25E-06
5187,5.12E-05
5188,6.06E-05
5189,7.58E-06
5190,-3.10E-05
5191,-2.45E-05
5192,-6.85E-06
5193,-1.48E-06
5194,-8.08E-07
5195,-1.36E-07
5196,-1.14E-06
5197,-2.99E-06
5198,-3.16E-06
5199,2.00E-07
5200,1.21E-06
5201,1.71E-06
5202,2.01E-07
5203,-6.51E-06
5204,-1.09E-05
5205,-5.51E-06
5206,3.89E-06
5207,8.43E-06
5208,5.57E-06
5209,-4.67E-06
5210,-2.16E-05
5211,-3.57E-05
5212,-2.85E-05
5213,-1.62E-05
5214,-4.08E-05
5215,-4.90E-05
5216,1.93E-05
5217,9.72E-05
5218,0.0001036
5219,5.76E-05
5220,1.80E-05
5221,1.88E-06
5222,-1.62E-05
5223,-6.49E-05
5224,-0.00013256
5225,-0.00018107
5226,-0.00016764
5227,-5.67E-05
5228,7.47E-05
5229,0.00014288
5230,0.00013952
5231,9.34E-05
5232,5.21E-05
5233,3.50E-05
5234,3.21E-05
5235,3.85E-05
5236,5.22E-05
5237,7.04E-05
5238,8.31E-05
5239,8.01E-05
5240,6.23E-05
5241,4.15E-05
5242,2.71E-05
5243,1.72E-05
5244,6.25E-06
5245,-7.68E-06
5246,-1.93E-05
5247,-2.50E-05
5248,-3.07E-05
5249,-3.87E-05
5250,-5.20E-05
5251,-8.41E-05
5252,-0.00012316
5253,-0.00013306
5254,-0.00010218
5255,-6.36E-05
5256,-6.73E-05
5257,-9.41E-05
5258,-5.45E-05
5259,3.04E-05
5260,6.87E-05
5261,5.33E-05
5262,3.45E-05
5263,2.91E-05
5264,2.12E-05
5265,4.91E-06
5266,-6.17E-06
5267,-5.16E-06
5268,-1.80E-06
5269,-1.80E-06
5270,-4.15E-06
5271,-3.15E-06
5272,5.75E-06
5273,1.63E-05
5274,1.93E-05
5275,2.07E-05
5276,2.40E-05
5277,2.84E-05
5278,3.24E-05
5279,3.13E-05
5280,2.24E-05
5281,7.09E-06
5282,-9.19E-06
5283,-1.77E-05
5284,-1.49E-05
5285,-6.84E-06
5286,-3.14E-06
5287,-3.65E-06
5288,-4.15E-06
5289,-7.17E-06
5290,-1.09E-05
5291,-1.22E-05
5292,-1.04E-05
5293,-1.09E-05
5294,-9.19E-06
5295,-4.82E-06
5296,-8.51E-06
5297,-1.62E-05
5298,-1.52E-05
5299,2.56E-06
5300,4.12E-05
5301,7.91E-05
5302,7.74E-05
5303,2.47E-05
5304,-3.84E-05
5305,-6.54E-05
5306,-4.07E-05
5307,1.36E-05
5308,4.75E-05
5309,4.18E-05
5310,2.25E-05
5311,9.62E-06
5312,1.56E-06
5313,-5.83E-06
5314,-7.84E-06
5315,-5.49E-06
5316,-2.97E-06
5317,5.52E-07
5318,2.57E-06
5319,4.58E-06
5320,5.25E-06
5321,4.25E-06
5322,2.57E-06
5323,4.58E-06
5324,8.27E-06
5325,7.60E-06
5326,6.09E-06
5327,5.59E-06
5328,3.41E-06
5329,1.06E-06
5330,2.23E-06
5331,5.25E-06
5332,5.25E-06
5333,8.89E-07
5334,-4.15E-06
5335,-6.50E-06
5336,-4.82E-06
5337,-4.48E-06
5338,-7.34E-06
5339,-7.50E-06
5340,-3.31E-06
5341,2.57E-06
5342,7.60E-06
5343,1.03E-05
5344,1.05E-05
5345,9.11E-06
5346,7.27E-06
5347,7.60E-06
5348,1.13E-05
5349,1.43E-05
5350,1.33E-05
5351,9.62E-06
5352,6.77E-06
5353,4.75E-06
5354,5.55E-07
5355,-6.83E-06
5356,-1.15E-05
5357,-1.24E-05
5358,-1.49E-05
5359,-1.79E-05
5360,-1.99E-05
5361,-2.38E-05
5362,-2.75E-05
5363,-2.73E-05
5364,-2.29E-05
5365,-1.66E-05
5366,-1.22E-05
5367,-4.98E-06
5368,3.75E-06
5369,9.79E-06
5370,1.11E-05
5371,1.06E-05
5372,1.01E-05
5373,7.94E-06
5374,7.27E-06
5375,4.58E-06
5376,-2.47E-06
5377,-4.14E-06
5378,-1.79E-06
5379,-2.63E-06
5380,-5.49E-06
5381,-2.63E-06
5382,2.24E-06
5383,4.59E-06
5384,7.94E-06
5385,9.96E-06
5386,8.95E-06
5387,7.10E-06
5388,3.75E-06
5389,1.40E-06
5390,3.24E-06
5391,6.94E-06
5392,6.94E-06
5393,-1.14E-07
5394,-6.16E-06
5395,-6.83E-06
5396,-7.16E-06
5397,-1.24E-05
5398,-1.69E-05
5399,-1.29E-05
5400,-5.49E-06
5401,-2.82E-07
5402,5.57E-07
5403,-6.17E-07
5404,8.93E-07
5405,3.24E-06
5406,3.91E-06
5407,3.24E-06
5408,5.58E-07
5409,5.42E-08
5410,4.92E-06
5411,1.13E-05
5412,1.38E-05
5413,7.27E-06
5414,-3.81E-06
5415,-8.17E-06
5416,-2.30E-06
5417,4.92E-06
5418,1.16E-05
5419,1.73E-05
5420,2.61E-05
5421,1.58E-05
5422,1.03E-05
5423,5.48E-05
5424,5.61E-05
5425,4.25E-06
5426,-2.03E-05
5427,-5.99E-06
5428,8.45E-06
5429,4.25E-06
5430,-1.14E-05
5431,-2.66E-05
5432,-2.98E-05
5433,-2.06E-05
5434,-1.09E-05
5435,-3.13E-06
5436,4.75E-06
5437,5.26E-06
5438,-7.16E-06
5439,-2.73E-05
5440,-3.87E-05
5441,-2.83E-05
5442,-5.82E-06
5443,5.93E-06
5444,-9.51E-06
5445,-5.06E-05
5446,-8.22E-05
5447,-4.17E-05
5448,5.09E-05
5449,9.35E-05
5450,5.90E-05
5451,8.95E-06
5452,-1.05E-05
5453,-4.98E-06
5454,2.23E-07
5455,1.23E-06
5456,7.10E-06
5457,1.20E-05
5458,1.53E-05
5459,2.04E-05
5460,2.57E-05
5461,2.61E-05
5462,1.92E-05
5463,1.03E-05
5464,4.59E-06
5465,3.24E-06
5466,6.10E-06
5467,1.20E-05
5468,1.42E-05
5469,6.60E-06
5470,-2.19E-05
5471,-7.78E-05
5472,-0.00015252
5473,-0.00019549
5474,-7.60E-05
5475,0.00014306
5476,0.00021541
5477,0.00011906
5478,1.40E-05
5479,-1.49E-05
5480,-2.46E-06
5481,5.76E-06
5482,1.90E-06
5483,-6.83E-06
5484,-6.83E-06
5485,1.16E-05
5486,6.94E-06
5487,-4.86E-05
5488,-7.45E-05
5489,-1.79E-05
5490,4.52E-05
5491,4.76E-05
5492,1.58E-05
5493,-7.85E-07
5494,2.07E-06
5495,7.27E-06
5496,7.10E-06
5497,4.08E-06
5498,7.25E-07
5499,-3.14E-06
5500,-5.65E-06
5501,-5.49E-06
5502,-2.63E-06
5503,-7.85E-07
5504,-7.85E-07
5505,-1.12E-06
5506,-1.79E-06
5507,-5.15E-06
5508,-1.09E-05
5509,-1.24E-05
5510,-8.17E-06
5511,-4.81E-06
5512,-5.49E-06
5513,-1.00E-05
5514,-1.25E-05
5515,-9.68E-06
5516,-7.86E-07
5517,1.33E-05
5518,2.10E-05
5519,1.53E-05
5520,2.24E-06
5521,-1.19E-05
5522,-1.89E-05
5523,-1.81E-05
5524,-1.40E-05
5525,-8.17E-06
5526,-5.15E-06
5527,-9.18E-06
5528,-1.56E-05


==> scientific_data_2014.csv <==
,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40
knn,97.65,97.6,97.24,95.2,97.76,93.13,97.07,98.53,97.2,97.33,94.63,97.41,96.09,97.33,96.94,98.04,97.6,97.26,97.6,98.2,96.19,97.33,96.8,95.54,96.42,95.21,97.37,95.65,96.95,96.81,96.5,97.57,98.08,98.04,93.43,96.07,97.9,96.73,95.43,97.34
NB,73.2,67.84,68.81,61.25,76.76,69.42,64,76.8,82.68,76.24,49.21,64.76,66.46,52.15,68.92,63.33,69.12,54.28,65.58,72.16,55.67,72.63,63.2,60.31,64.14,62.45,73.41,51.8,58.42,68.01,50.52,58.44,80.89,74.75,57.75,67.24,71.39,63.84,61.12,72.54
DT,57.02,44.56,51.89,44.83,47.69,46.7,42.15,57.03,51.15,43.89,39.38,57.03,53.41,46.1,43.26,50.74,48.46,43.46,53.19,49.68,42.76,51.83,43.8,46,41.09,52.26,44.48,39.12,48.63,49.88,45.7,58.26,57.79,47.66,45.71,56.27,49.23,45.94,45.07,47.88
SVM,89.43,88.78,90.13,89.5,94.02,93.01,87.88,95.4,93.28,93.47,85.76,89.19,89.58,88.4,92.74,90.55,90.62,88.17,92.48,90.14,85.53,90.38,87.13,87.37,90.75,91.97,91.32,84.04,89.04,92.01,87.47,90.81,95.95,93.39,88.57,87,94.61,90.44,90.02,92.05

